CFEAR Radarodometry -- Conservative Filtering for Efficient and Accurate Radar Odometry

This paper presents the accurate, highly efficient, and learning-free method CFEAR Radarodometry for large-scale radar odometry estimation. By using a filtering technique that keeps the k strongest returns per azimuth and by additionally filtering the radar data in Cartesian space, we are able to compute a sparse set of oriented surface points for efficient and accurate scan matching. Registration is carried out by minimizing a point-to-line metric and robustness to outliers is achieved using a Huber loss. We were able to additionally reduce drift by jointly registering the latest scan to a history of keyframes and found that our odometry method generalizes to different sensor models and datasets without changing a single parameter. We evaluate our method in three widely different environments and demonstrate an improvement over spatially cross-validated state-of-the-art with an overall translation error of 1.76% in a public urban radar odometry benchmark, running at 55Hz merely on a single laptop CPU thread.

==> Datasets/export_figure_threshold.txt <==
range	beam	cfar	k_12	thr_cfar	thr_k	thr_noise
51.88320	3.75837	0.00000	0.00000	7.47477	125.89254	65.00000	
51.92640	4.21697	0.00000	0.00000	7.44783	125.89254	65.00000	
51.96960	4.73151	0.00000	0.00000	7.44080	125.89254	65.00000	
52.01280	4.73151	0.00000	0.00000	7.43708	125.89254	65.00000	
52.05600	4.73151	0.00000	0.00000	7.43708	125.89254	65.00000	
52.09920	4.73151	0.00000	0.00000	7.43900	125.89254	65.00000	
52.14240	4.46684	0.00000	0.00000	7.44441	125.89254	65.00000	
52.18560	3.98107	0.00000	0.00000	7.45439	125.89254	65.00000	
52.22880	3.34965	0.00000	0.00000	7.46744	125.89254	65.00000	
52.27200	2.66073	0.00000	0.00000	7.48002	125.89254	65.00000	
52.31520	2.23872	0.00000	0.00000	7.49401	125.89254	65.00000	
52.35840	1.41254	0.00000	0.00000	7.50600	125.89254	65.00000	
52.40160	1.00000	0.00000	0.00000	7.51197	125.89254	65.00000	
52.44480	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
52.48800	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
52.53120	1.99526	0.00000	0.00000	7.49689	125.89254	65.00000	
52.57440	2.23872	0.00000	0.00000	7.49189	125.89254	65.00000	
52.61760	2.37137	0.00000	0.00000	7.49013	125.89254	65.00000	
52.66080	2.23872	0.00000	0.00000	7.49189	125.89254	65.00000	
52.70400	1.99526	0.00000	0.00000	7.49689	125.89254	65.00000	
52.74720	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
52.79040	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
52.83360	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
52.87680	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
52.92000	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
52.96320	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
53.00640	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
53.04960	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
53.09280	1.99526	0.00000	0.00000	7.49865	125.89254	65.00000	
53.13600	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.17920	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.22240	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.26560	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.30880	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.35200	1.99526	0.00000	0.00000	7.49461	125.89254	65.00000	
53.39520	2.23872	0.00000	0.00000	7.49285	125.89254	65.00000	
53.43840	2.23872	0.00000	0.00000	7.49013	125.89254	65.00000	
53.48160	2.37137	0.00000	0.00000	7.48917	125.89254	65.00000	
53.52480	2.37137	0.00000	0.00000	7.48917	125.89254	65.00000	
53.56800	2.23872	0.00000	0.00000	7.49417	125.89254	65.00000	
53.61120	1.67880	0.00000	0.00000	7.50110	125.89254	65.00000	
53.65440	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
53.69760	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
53.74080	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
53.78400	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
53.82720	1.41254	0.00000	0.00000	7.50776	125.89254	65.00000	
53.87040	1.99526	0.00000	0.00000	7.49577	125.89254	65.00000	
53.91360	2.66073	0.00000	0.00000	7.48441	125.89254	65.00000	
53.95680	2.98538	0.00000	0.00000	7.47598	125.89254	65.00000	
54.00000	3.16228	0.00000	0.00000	7.47236	125.89254	65.00000	
54.04320	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
54.08640	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
54.12960	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
54.17280	3.16228	0.00000	0.00000	7.47356	125.89254	65.00000	
54.21600	2.81838	0.00000	0.00000	7.47719	125.89254	65.00000	
54.25920	2.66073	0.00000	0.00000	7.48386	125.89254	65.00000	
54.30240	2.23872	0.00000	0.00000	7.49208	125.89254	65.00000	
54.34560	1.67880	0.00000	0.00000	7.50110	125.89254	65.00000	
54.38880	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
54.43200	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
54.47520	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
54.51840	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
54.56160	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
54.60480	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
54.64800	1.99526	0.00000	0.00000	7.49593	125.89254	65.00000	
54.69120	2.37137	0.00000	0.00000	7.48884	125.89254	65.00000	
54.73440	2.66073	0.00000	0.00000	7.48290	125.89254	65.00000	
54.77760	2.81838	0.00000	0.00000	7.47846	125.89254	65.00000	
54.82080	2.98538	0.00000	0.00000	7.47484	125.89254	65.00000	
54.86400	3.16228	0.00000	0.00000	7.47100	125.89254	65.00000	
54.90720	3.34965	0.00000	0.00000	7.46694	125.89254	65.00000	
54.95040	3.54813	0.00000	0.00000	7.46264	125.89254	65.00000	
54.99360	3.75837	0.00000	0.00000	7.45968	125.89254	65.00000	
55.03680	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.08000	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.12320	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.16640	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.20960	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.25280	3.75837	0.00000	0.00000	7.45656	125.89254	65.00000	
55.29600	3.98107	0.00000	0.00000	7.45325	125.89254	65.00000	
55.33920	4.21697	0.00000	0.00000	7.44993	125.89254	65.00000	
55.38240	4.21697	0.00000	0.00000	7.44823	125.89254	65.00000	
55.42560	4.21697	0.00000	0.00000	7.44823	125.89254	65.00000	
55.46880	4.21697	0.00000	0.00000	7.44993	125.89254	65.00000	
55.51200	3.98107	0.00000	0.00000	7.45325	125.89254	65.00000	
55.55520	3.75837	0.00000	0.00000	7.45951	125.89254	65.00000	
55.59840	3.34965	0.00000	0.00000	7.46542	125.89254	65.00000	
55.64160	3.16228	0.00000	0.00000	7.47100	125.89254	65.00000	
55.68480	2.98538	0.00000	0.00000	7.47484	125.89254	65.00000	
55.72800	2.81838	0.00000	0.00000	7.47846	125.89254	65.00000	
55.77120	2.66073	0.00000	0.00000	7.48290	125.89254	65.00000	
55.81440	2.37137	0.00000	0.00000	7.48708	125.89254	65.00000	
55.85760	2.23872	0.00000	0.00000	7.49189	125.89254	65.00000	
55.90080	1.99526	0.00000	0.00000	7.49689	125.89254	65.00000	
55.94400	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
55.98720	1.41254	0.00000	0.00000	7.50707	125.89254	65.00000	
56.03040	1.41254	0.00000	0.00000	7.51197	125.89254	65.00000	
56.07360	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
56.11680	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
56.16000	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
56.20320	1.41254	0.00000	0.00000	7.51197	125.89254	65.00000	
56.24640	1.41254	0.00000	0.00000	7.50478	125.89254	65.00000	
56.28960	1.99526	0.00000	0.00000	7.49881	125.89254	65.00000	
56.33280	2.23872	0.00000	0.00000	7.48980	125.89254	65.00000	
56.37600	2.66073	0.00000	0.00000	7.48137	125.89254	65.00000	
56.41920	3.16228	0.00000	0.00000	7.47335	125.89254	65.00000	
56.46240	3.34965	0.00000	0.00000	7.46542	125.89254	65.00000	
56.50560	3.75837	0.00000	0.00000	7.45781	125.89254	65.00000	
56.54880	4.21697	0.00000	0.00000	7.44974	125.89254	65.00000	
56.59200	4.46684	0.00000	0.00000	7.44271	125.89254	65.00000	
56.63520	4.73151	0.00000	0.00000	7.43483	125.89254	65.00000	
56.67840	5.30884	0.00000	0.00000	7.42647	125.89254	65.00000	
56.72160	5.62341	0.00000	0.00000	7.41763	125.89254	65.00000	
56.76480	5.95662	0.00000	0.00000	7.41295	125.89254	65.00000	
56.80800	5.95662	0.00000	0.00000	7.41054	125.89254	65.00000	
56.85120	5.95662	0.00000	0.00000	7.41295	125.89254	65.00000	
56.89440	5.62341	0.00000	0.00000	7.41977	125.89254	65.00000	
56.93760	5.01187	0.00000	0.00000	7.43053	125.89254	65.00000	
56.98080	4.46684	0.00000	0.00000	7.44400	125.89254	65.00000	
57.02400	3.75837	0.00000	0.00000	7.45984	125.89254	65.00000	
57.06720	2.81838	0.00000	0.00000	7.47769	125.89254	65.00000	
57.11040	1.99526	0.00000	0.00000	7.49761	125.89254	65.00000	
57.15360	1.00000	0.00000	0.00000	7.51074	125.89254	65.00000	
57.19680	1.00000	0.00000	0.00000	7.51302	125.89254	65.00000	
57.24000	1.67880	0.00000	0.00000	7.50408	125.89254	65.00000	
57.28320	2.23872	0.00000	0.00000	7.49095	125.89254	65.00000	
57.32640	2.81838	0.00000	0.00000	7.48023	125.89254	65.00000	
57.36960	3.16228	0.00000	0.00000	7.47221	125.89254	65.00000	
57.41280	3.34965	0.00000	0.00000	7.46973	125.89254	65.00000	
57.45600	3.16228	0.00000	0.00000	7.47100	125.89254	65.00000	
57.49920	2.98538	0.00000	0.00000	7.47598	125.89254	65.00000	
57.54240	2.66073	0.00000	0.00000	7.48169	125.89254	65.00000	
57.58560	2.37137	0.00000	0.00000	7.48708	125.89254	65.00000	
57.62880	2.23872	0.00000	0.00000	7.49013	125.89254	65.00000	
57.67200	2.23872	0.00000	0.00000	7.49013	125.89254	65.00000	
57.71520	2.37137	0.00000	0.00000	7.48708	125.89254	65.00000	
57.75840	2.66073	0.00000	0.00000	7.48290	125.89254	65.00000	
57.80160	2.81838	0.00000	0.00000	7.47719	125.89254	65.00000	
57.84480	3.16228	0.00000	0.00000	7.47356	125.89254	65.00000	
57.88800	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
57.93120	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
57.97440	3.16228	0.00000	0.00000	7.46973	125.89254	65.00000	
58.01760	3.34965	0.00000	0.00000	7.46837	125.89254	65.00000	
58.06080	3.34965	0.00000	0.00000	7.46559	125.89254	65.00000	
58.10400	3.54813	0.00000	0.00000	7.46264	125.89254	65.00000	
58.14720	3.75837	0.00000	0.00000	7.45968	125.89254	65.00000	
58.19040	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
58.23360	3.75837	0.00000	0.00000	7.45968	125.89254	65.00000	
58.27680	3.54813	0.00000	0.00000	7.46264	125.89254	65.00000	
58.32000	3.34965	0.00000	0.00000	7.46694	125.89254	65.00000	
58.36320	3.16228	0.00000	0.00000	7.47221	125.89254	65.00000	
58.40640	2.81838	0.00000	0.00000	7.47928	125.89254	65.00000	
58.44960	2.37137	0.00000	0.00000	7.48770	125.89254	65.00000	
58.49280	1.99526	0.00000	0.00000	7.49593	125.89254	65.00000	
58.53600	1.67880	0.00000	0.00000	7.50093	125.89254	65.00000	
58.57920	1.67880	0.00000	0.00000	7.50093	125.89254	65.00000	
58.62240	1.99526	0.00000	0.00000	7.49865	125.89254	65.00000	
58.66560	1.99526	0.00000	0.00000	7.49461	125.89254	65.00000	
58.70880	2.23872	0.00000	0.00000	7.49285	125.89254	65.00000	
58.75200	2.23872	0.00000	0.00000	7.49109	125.89254	65.00000	
58.79520	2.23872	0.00000	0.00000	7.49285	125.89254	65.00000	
58.83840	1.99526	0.00000	0.00000	7.49461	125.89254	65.00000	
58.88160	1.99526	0.00000	0.00000	7.47873	125.89254	65.00000	
58.92480	1.67880	0.00000	0.00000	7.45778	125.89254	65.00000	
58.96800	1.67880	0.00000	0.00000	7.43381	125.89254	65.00000	
59.01120	1.99526	0.00000	0.00000	7.40773	125.89254	65.00000	
59.05440	2.23872	0.00000	0.00000	7.38068	125.89254	65.00000	
59.09760	2.37137	0.00000	0.00000	7.35191	125.89254	65.00000	
59.14080	2.66073	0.00000	0.00000	7.32566	125.89254	65.00000	
59.18400	2.81838	0.00000	0.00000	7.30581	125.89254	65.00000	
59.22720	2.81838	0.00000	0.00000	7.30467	125.89254	65.00000	
59.27040	2.81838	0.00000	0.00000	7.33102	125.89254	65.00000	
59.31360	2.81838	0.00000	0.00000	7.39702	125.89254	65.00000	
59.35680	2.66073	0.00000	0.00000	7.52399	125.89254	65.00000	
59.40000	2.66073	0.00000	0.00000	7.72143	125.89254	65.00000	
59.44320	2.66073	0.00000	0.00000	8.01576	125.89254	65.00000	
59.48640	2.66073	0.00000	0.00000	8.40860	125.89254	65.00000	
59.52960	2.81838	0.00000	0.00000	8.90429	125.89254	65.00000	
59.57280	2.81838	0.00000	0.00000	9.56754	125.89254	65.00000	
59.61600	2.98538	0.00000	0.00000	10.31287	125.89254	65.00000	
59.65920	3.16228	0.00000	0.00000	11.20336	125.89254	65.00000	
59.70240	3.16228	0.00000	0.00000	12.15068	125.89254	65.00000	
59.74560	3.16228	0.00000	0.00000	13.15990	125.89254	65.00000	
59.78880	2.98538	0.00000	0.00000	14.17225	125.89254	65.00000	
59.83200	2.81838	0.00000	0.00000	15.13166	125.89254	65.00000	
59.87520	2.66073	0.00000	0.00000	16.03897	125.89254	65.00000	
59.91840	2.23872	0.00000	0.00000	16.80492	125.89254	65.00000	
59.96160	1.67880	0.00000	0.00000	17.49144	125.89254	65.00000	
60.00480	1.00000	0.00000	0.00000	18.03173	125.89254	65.00000	
60.04800	1.00000	0.00000	0.00000	18.43060	125.89254	65.00000	
60.09120	1.00000	0.00000	0.00000	18.71774	125.89254	65.00000	
60.13440	1.41254	0.00000	0.00000	18.89696	125.89254	65.00000	
60.17760	2.37137	0.00000	0.00000	18.99536	125.89254	65.00000	
60.22080	3.16228	0.00000	0.00000	19.03058	125.89254	65.00000	
60.26400	3.98107	0.00000	0.00000	19.02626	125.89254	65.00000	
60.30720	4.73151	0.00000	0.00000	19.00357	125.89254	65.00000	
60.35040	5.30884	0.00000	0.00000	18.99171	125.89254	65.00000	
60.39360	5.62341	0.00000	0.00000	18.99067	125.89254	65.00000	
60.43680	5.62341	0.00000	0.00000	18.99379	125.89254	65.00000	
60.48000	5.62341	0.00000	0.00000	18.99606	125.89254	65.00000	
60.52320	5.30884	0.00000	0.00000	18.99750	125.89254	65.00000	
60.56640	4.73151	0.00000	0.00000	19.00169	125.89254	65.00000	
60.60960	4.21697	0.00000	0.00000	19.01517	125.89254	65.00000	
60.65280	3.75837	0.00000	0.00000	19.03786	125.89254	65.00000	
60.69600	3.16228	0.00000	0.00000	19.07300	125.89254	65.00000	
60.73920	2.81838	0.00000	0.00000	19.11672	125.89254	65.00000	
60.78240	2.66073	0.00000	0.00000	19.17257	125.89254	65.00000	
60.82560	2.37137	0.00000	0.00000	19.23168	125.89254	65.00000	
60.86880	2.66073	0.00000	0.00000	19.30196	125.89254	65.00000	
60.91200	2.81838	0.00000	0.00000	19.37462	125.89254	65.00000	
60.95520	2.98538	0.00000	0.00000	19.46254	125.89254	65.00000	
60.99840	3.34965	0.00000	0.00000	19.56133	125.89254	65.00000	
61.04160	3.75837	0.00000	0.00000	19.66563	125.89254	65.00000	
61.08480	4.21697	0.00000	0.00000	19.77881	125.89254	65.00000	
61.12800	4.46684	0.00000	0.00000	19.90349	125.89254	65.00000	
61.17120	4.46684	0.00000	0.00000	20.02956	125.89254	65.00000	
61.21440	4.73151	0.00000	0.00000	20.15329	125.89254	65.00000	
61.25760	4.46684	0.00000	0.00000	20.27817	125.89254	65.00000	
61.30080	4.46684	0.00000	0.00000	20.40345	125.89254	65.00000	
61.34400	3.98107	0.00000	0.00000	20.52486	125.89254	65.00000	
61.38720	3.75837	0.00000	0.00000	20.64396	125.89254	65.00000	
61.43040	3.34965	0.00000	0.00000	20.76389	125.89254	65.00000	
61.47360	3.16228	0.00000	0.00000	20.87030	125.89254	65.00000	
61.51680	2.98538	0.00000	0.00000	20.96892	125.89254	65.00000	
61.56000	2.81838	0.00000	0.00000	21.05212	125.89254	65.00000	
61.60320	2.81838	0.00000	0.00000	21.11975	125.89254	65.00000	
61.64640	3.16228	0.00000	0.00000	21.16824	125.89254	65.00000	
61.68960	3.54813	0.00000	0.00000	21.19688	125.89254	65.00000	
61.73280	3.98107	0.00000	0.00000	21.20885	125.89254	65.00000	
61.77600	4.46684	0.00000	0.00000	21.20668	125.89254	65.00000	
61.81920	5.01187	0.00000	0.00000	21.19169	125.89254	65.00000	
61.86240	5.30884	0.00000	0.00000	21.16532	125.89254	65.00000	
61.90560	5.95662	0.00000	0.00000	21.13898	125.89254	65.00000	
61.94880	6.30957	0.00000	0.00000	21.12230	125.89254	65.00000	
61.99200	6.30957	0.00000	0.00000	21.11275	125.89254	65.00000	
62.03520	6.68344	0.00000	0.00000	21.10719	125.89254	65.00000	
62.07840	7.07946	0.00000	0.00000	21.10323	125.89254	65.00000	
62.12160	7.07946	0.00000	0.00000	21.10198	125.89254	65.00000	
62.16480	7.07946	0.00000	0.00000	21.10359	125.89254	65.00000	
62.20800	7.07946	0.00000	0.00000	21.10520	125.89254	65.00000	
62.25120	7.07946	0.00000	0.00000	21.10520	125.89254	65.00000	
62.29440	7.07946	0.00000	0.00000	21.10215	125.89254	65.00000	
62.33760	6.68344	0.00000	0.00000	21.09611	125.89254	65.00000	
62.38080	6.68344	0.00000	0.00000	21.09278	125.89254	65.00000	
62.42400	6.30957	0.00000	0.00000	21.08538	125.89254	65.00000	
62.46720	6.30957	0.00000	0.00000	21.07918	125.89254	65.00000	
62.51040	6.30957	0.00000	0.00000	21.07582	125.89254	65.00000	
62.55360	5.95662	0.00000	0.00000	21.07837	125.89254	65.00000	
62.59680	5.95662	0.00000	0.00000	21.08959	125.89254	65.00000	
62.64000	5.62341	0.00000	0.00000	21.10560	125.89254	65.00000	
62.68320	5.30884	0.00000	0.00000	21.13122	125.89254	65.00000	
62.72640	4.73151	0.00000	0.00000	21.16404	125.89254	65.00000	
62.76960	4.21697	0.00000	0.00000	21.20311	125.89254	65.00000	
62.81280	3.54813	0.00000	0.00000	21.24416	125.89254	65.00000	
62.85600	2.98538	0.00000	0.00000	21.28958	125.89254	65.00000	
62.89920	2.37137	0.00000	0.00000	21.33290	125.89254	65.00000	
62.94240	2.23872	0.00000	0.00000	21.37347	125.89254	65.00000	
62.98560	2.37137	0.00000	0.00000	21.40944	125.89254	65.00000	
63.02880	2.66073	0.00000	0.00000	21.44498	125.89254	65.00000	
63.07200	2.98538	0.00000	0.00000	21.48038	125.89254	65.00000	
63.11520	3.54813	0.00000	0.00000	21.51019	125.89254	65.00000	
63.15840	4.21697	0.00000	0.00000	21.53390	125.89254	65.00000	
63.20160	5.01187	0.00000	0.00000	21.54932	125.89254	65.00000	
63.24480	5.95662	0.00000	0.00000	21.55464	125.89254	65.00000	
63.28800	7.07946	0.00000	0.00000	21.54951	125.89254	65.00000	
63.33120	7.94328	0.00000	0.00000	21.53979	125.89254	65.00000	
63.37440	8.41395	0.00000	0.00000	21.53015	125.89254	65.00000	
63.41760	8.41395	0.00000	0.00000	21.51604	125.89254	65.00000	
63.46080	8.41395	0.00000	0.00000	21.50545	125.89254	65.00000	
63.50400	7.94328	0.00000	0.00000	21.49517	125.89254	65.00000	
63.54720	7.07946	0.00000	0.00000	21.48713	125.89254	65.00000	
63.59040	6.30957	0.00000	0.00000	21.48603	125.89254	65.00000	
63.63360	5.30884	0.00000	0.00000	21.48869	125.89254	65.00000	
63.67680	4.21697	0.00000	0.00000	21.49095	125.89254	65.00000	
63.72000	3.34965	0.00000	0.00000	21.48740	125.89254	65.00000	
63.76320	3.16228	0.00000	0.00000	21.47220	125.89254	65.00000	
63.80640	3.34965	0.00000	0.00000	21.44659	125.89254	65.00000	
63.84960	3.75837	0.00000	0.00000	21.41688	125.89254	65.00000	
63.89280	3.98107	0.00000	0.00000	21.38617	125.89254	65.00000	
63.93600	4.21697	0.00000	0.00000	21.36283	125.89254	65.00000	
63.97920	4.21697	0.00000	0.00000	21.34674	125.89254	65.00000	
64.02240	3.98107	0.00000	0.00000	21.34213	125.89254	65.00000	
64.06560	3.75837	0.00000	0.00000	21.34944	125.89254	65.00000	
64.10880	3.54813	0.00000	0.00000	21.36969	125.89254	65.00000	
64.15200	3.16228	0.00000	0.00000	21.39903	125.89254	65.00000	
64.19520	3.16228	0.00000	0.00000	21.43294	125.89254	65.00000	
64.23840	3.16228	0.00000	0.00000	21.46511	125.89254	65.00000	
64.28160	2.98538	0.00000	0.00000	21.49720	125.89254	65.00000	
64.32480	3.16228	0.00000	0.00000	21.53421	125.89254	65.00000	
64.36800	3.16228	0.00000	0.00000	21.57086	125.89254	65.00000	
64.41120	3.16228	0.00000	0.00000	21.61231	125.89254	65.00000	
64.45440	2.98538	0.00000	0.00000	21.66127	125.89254	65.00000	
64.49760	2.66073	0.00000	0.00000	21.71860	125.89254	65.00000	
64.54080	2.23872	0.00000	0.00000	21.78296	125.89254	65.00000	
64.58400	1.41254	0.00000	0.00000	21.84219	125.89254	65.00000	
64.62720	1.00000	0.00000	0.00000	21.89573	125.89254	65.00000	
64.67040	1.00000	0.00000	0.00000	21.92876	125.89254	65.00000	
64.71360	1.67880	0.00000	0.00000	21.94025	125.89254	65.00000	
64.75680	2.66073	0.00000	0.00000	21.93139	125.89254	65.00000	
64.80000	3.54813	0.00000	0.00000	21.90983	125.89254	65.00000	
64.84320	4.21697	0.00000	0.00000	21.87926	125.89254	65.00000	
64.88640	4.73151	0.00000	0.00000	21.85307	125.89254	65.00000	
64.92960	5.01187	0.00000	0.00000	21.83672	125.89254	65.00000	
64.97280	4.73151	0.00000	0.00000	21.82792	125.89254	65.00000	
65.01600	4.46684	0.00000	0.00000	21.82330	125.89254	65.00000	
65.05920	3.98107	0.00000	0.00000	21.81978	125.89254	65.00000	
65.10240	3.54813	0.00000	0.00000	21.81626	125.89254	65.00000	
65.14560	2.81838	0.00000	0.00000	21.81094	125.89254	65.00000	
65.18880	2.37137	0.00000	0.00000	21.80714	125.89254	65.00000	
65.23200	1.99526	0.00000	0.00000	21.80744	125.89254	65.00000	
65.27520	1.67880	0.00000	0.00000	21.81101	125.89254	65.00000	
65.31840	1.67880	0.00000	0.00000	21.82329	125.89254	65.00000	
65.36160	1.41254	0.00000	0.00000	21.83857	125.89254	65.00000	
65.40480	1.41254	0.00000	0.00000	21.86075	125.89254	65.00000	
65.44800	1.41254	0.00000	0.00000	21.88664	125.89254	65.00000	
65.49120	1.41254	0.00000	0.00000	21.91525	125.89254	65.00000	
65.53440	1.41254	0.00000	0.00000	21.94912	125.89254	65.00000	
65.57760	1.00000	0.00000	0.00000	21.98299	125.89254	65.00000	
65.62080	1.00000	0.00000	0.00000	22.01217	125.89254	65.00000	
65.66400	1.00000	0.00000	0.00000	22.03312	125.89254	65.00000	
65.70720	1.41254	0.00000	0.00000	22.05529	125.89254	65.00000	
65.75040	1.00000	0.00000	0.00000	22.07746	125.89254	65.00000	
65.79360	1.00000	0.00000	0.00000	22.10261	125.89254	65.00000	
65.83680	1.00000	0.00000	0.00000	22.12881	125.89254	65.00000	
65.88000	1.00000	0.00000	0.00000	22.15444	125.89254	65.00000	
65.92320	1.41254	0.00000	0.00000	22.18298	125.89254	65.00000	
65.96640	1.67880	0.00000	0.00000	22.21422	125.89254	65.00000	
66.00960	1.67880	0.00000	0.00000	22.25093	125.89254	65.00000	
66.05280	1.41254	0.00000	0.00000	22.29084	125.89254	65.00000	
66.09600	1.41254	0.00000	0.00000	22.32787	125.89254	65.00000	
66.13920	1.67880	0.00000	0.00000	22.34579	125.89254	65.00000	
66.18240	3.34965	0.00000	0.00000	22.33564	125.89254	65.00000	
66.22560	6.30957	0.00000	0.00000	22.28940	125.89254	65.00000	
66.26880	11.22018	0.00000	0.00000	22.19555	125.89254	65.00000	
66.31200	18.83649	0.00000	0.00000	22.04949	125.89254	65.00000	
66.35520	28.18383	28.18383	0.00000	21.83722	125.89254	65.00000	
66.39840	42.16965	42.16965	0.00000	21.57669	125.89254	65.00000	
66.44160	56.23413	56.23413	0.00000	21.28202	125.89254	65.00000	
66.48480	70.79458	70.79458	0.00000	20.92177	125.89254	65.00000	
66.52800	94.40609	94.40609	0.00000	20.58318	125.89254	65.00000	
66.57120	105.92537	105.92537	0.00000	20.21050	125.89254	65.00000	
66.61440	125.89254	125.89254	0.00000	19.95881	125.89254	65.00000	
66.65760	133.35214	133.35214	133.35214	19.73501	125.89254	65.00000	
66.70080	141.25375	141.25375	141.25375	19.65860	125.89254	65.00000	
66.74400	141.25375	141.25375	141.25375	19.68992	125.89254	65.00000	
66.78720	133.35214	133.35214	133.35214	19.83041	125.89254	65.00000	
66.83040	125.89254	125.89254	0.00000	20.11345	125.89254	65.00000	
66.87360	105.92537	105.92537	0.00000	20.41850	125.89254	65.00000	
66.91680	94.40609	94.40609	0.00000	20.80613	125.89254	65.00000	
66.96000	74.98942	74.98942	0.00000	21.18160	125.89254	65.00000	
67.00320	56.23413	56.23413	0.00000	21.57444	125.89254	65.00000	
67.04640	42.16965	42.16965	0.00000	21.92444	125.89254	65.00000	
67.08960	28.18383	28.18383	0.00000	22.21107	125.89254	65.00000	
67.13280	17.78279	0.00000	0.00000	22.45163	125.89254	65.00000	
67.17600	9.44061	0.00000	0.00000	22.62530	125.89254	65.00000	
67.21920	3.75837	0.00000	0.00000	22.73983	125.89254	65.00000	
67.26240	1.00000	0.00000	0.00000	22.78197	125.89254	65.00000	
67.30560	1.99526	0.00000	0.00000	22.77374	125.89254	65.00000	
67.34880	2.98538	0.00000	0.00000	22.74390	125.89254	65.00000	
67.39200	2.98538	0.00000	0.00000	22.72620	125.89254	65.00000	
67.43520	2.37137	0.00000	0.00000	22.72216	125.89254	65.00000	
67.47840	1.67880	0.00000	0.00000	22.72005	125.89254	65.00000	
67.52160	1.41254	0.00000	0.00000	22.71005	125.89254	65.00000	
67.56480	1.99526	0.00000	0.00000	22.69064	125.89254	65.00000	
67.60800	2.98538	0.00000	0.00000	22.66097	125.89254	65.00000	
67.65120	4.46684	0.00000	0.00000	22.62557	125.89254	65.00000	
67.69440	5.95662	0.00000	0.00000	22.58615	125.89254	65.00000	
67.73760	7.94328	0.00000	0.00000	22.54700	125.89254	65.00000	
67.78080	9.44061	0.00000	0.00000	22.50210	125.89254	65.00000	
67.82400	11.88502	0.00000	0.00000	22.46220	125.89254	65.00000	
67.86720	13.33521	0.00000	0.00000	22.41112	125.89254	65.00000	
67.91040	15.84893	0.00000	0.00000	22.36258	125.89254	65.00000	
67.95360	17.78279	0.00000	0.00000	22.32051	125.89254	65.00000	
67.99680	18.83649	0.00000	0.00000	22.29088	125.89254	65.00000	
68.04000	19.95262	0.00000	0.00000	22.26998	125.89254	65.00000	
68.08320	21.13489	0.00000	0.00000	22.25912	125.89254	65.00000	
68.12640	21.13489	0.00000	0.00000	22.26747	125.89254	65.00000	
68.16960	19.95262	0.00000	0.00000	22.28677	125.89254	65.00000	
68.21280	19.95262	0.00000	0.00000	22.31222	125.89254	65.00000	
68.25600	18.83649	0.00000	0.00000	22.33624	125.89254	65.00000	
68.29920	17.78279	0.00000	0.00000	22.36100	125.89254	65.00000	
68.34240	16.78804	0.00000	0.00000	22.37580	125.89254	65.00000	
68.38560	16.78804	0.00000	0.00000	22.39186	125.89254	65.00000	
68.42880	14.96236	0.00000	0.00000	22.40973	125.89254	65.00000	
68.47200	14.12538	0.00000	0.00000	22.44006	125.89254	65.00000	
68.51520	12.58925	0.00000	0.00000	22.47266	125.89254	65.00000	
68.55840	11.22018	0.00000	0.00000	22.51659	125.89254	65.00000	
68.60160	9.44061	0.00000	0.00000	22.56526	125.89254	65.00000	
68.64480	7.49894	0.00000	0.00000	22.61329	125.89254	65.00000	
68.68800	5.62341	0.00000	0.00000	22.65424	125.89254	65.00000	
68.73120	3.98107	0.00000	0.00000	22.68383	125.89254	65.00000	
68.77440	2.23872	0.00000	0.00000	22.69708	125.89254	65.00000	
68.81760	1.00000	0.00000	0.00000	22.69262	125.89254	65.00000	
68.86080	1.00000	0.00000	0.00000	22.67044	125.89254	65.00000	
68.90400	2.23872	0.00000	0.00000	22.63744	125.89254	65.00000	
68.94720	3.16228	0.00000	0.00000	22.60612	125.89254	65.00000	
68.99040	3.75837	0.00000	0.00000	22.59099	125.89254	65.00000	
69.03360	3.98107	0.00000	0.00000	22.58794	125.89254	65.00000	
69.07680	3.98107	0.00000	0.00000	22.59257	125.89254	65.00000	
69.12000	3.98107	0.00000	0.00000	22.60220	125.89254	65.00000	
69.16320	3.98107	0.00000	0.00000	22.61345	125.89254	65.00000	
69.20640	3.75837	0.00000	0.00000	22.62560	125.89254	65.00000	
69.24960	3.16228	0.00000	0.00000	22.63279	125.89254	65.00000	
69.29280	2.98538	0.00000	0.00000	22.63551	125.89254	65.00000	
69.33600	2.98538	0.00000	0.00000	22.63275	125.89254	65.00000	
69.37920	2.81838	0.00000	0.00000	22.62068	125.89254	65.00000	
69.42240	2.98538	0.00000	0.00000	22.60429	125.89254	65.00000	
69.46560	3.16228	0.00000	0.00000	22.57756	125.89254	65.00000	
69.50880	3.75837	0.00000	0.00000	22.54345	125.89254	65.00000	
69.55200	4.21697	0.00000	0.00000	22.50351	125.89254	65.00000	
69.59520	4.73151	0.00000	0.00000	22.45950	125.89254	65.00000	
69.63840	5.30884	0.00000	0.00000	22.41355	125.89254	65.00000	
69.68160	5.95662	0.00000	0.00000	22.37104	125.89254	65.00000	
69.72480	6.30957	0.00000	0.00000	22.34405	125.89254	65.00000	
69.76800	6.30957	0.00000	0.00000	22.33118	125.89254	65.00000	
69.81120	6.68344	0.00000	0.00000	22.33331	125.89254	65.00000	
69.85440	6.68344	0.00000	0.00000	22.34739	125.89254	65.00000	
69.89760	6.68344	0.00000	0.00000	22.37583	125.89254	65.00000	
69.94080	6.68344	0.00000	0.00000	22.41096	125.89254	65.00000	
69.98400	7.07946	0.00000	0.00000	22.45174	125.89254	65.00000	
70.02720	7.07946	0.00000	0.00000	22.49688	125.89254	65.00000	
70.07040	6.68344	0.00000	0.00000	22.54525	125.89254	65.00000	
70.11360	6.30957	0.00000	0.00000	22.59591	125.89254	65.00000	
70.15680	5.95662	0.00000	0.00000	22.64570	125.89254	65.00000	
70.20000	5.01187	0.00000	0.00000	22.68898	125.89254	65.00000	
70.24320	4.21697	0.00000	0.00000	22.72915	125.89254	65.00000	
70.28640	3.34965	0.00000	0.00000	22.75577	125.89254	65.00000	
70.32960	2.66073	0.00000	0.00000	22.77410	125.89254	65.00000	
70.37280	1.67880	0.00000	0.00000	22.77845	125.89254	65.00000	
70.41600	1.41254	0.00000	0.00000	22.77795	125.89254	65.00000	
70.45920	1.00000	0.00000	0.00000	22.76510	125.89254	65.00000	
70.50240	1.00000	0.00000	0.00000	22.74643	125.89254	65.00000	
70.54560	1.67880	0.00000	0.00000	22.72255	125.89254	65.00000	
70.58880	2.23872	0.00000	0.00000	22.69725	125.89254	65.00000	
70.63200	2.66073	0.00000	0.00000	22.67993	125.89254	65.00000	
70.67520	2.98538	0.00000	0.00000	22.67123	125.89254	65.00000	
70.71840	2.98538	0.00000	0.00000	22.66874	125.89254	65.00000	
70.76160	2.81838	0.00000	0.00000	22.66746	125.89254	65.00000	
70.80480	2.66073	0.00000	0.00000	22.66483	125.89254	65.00000	
70.84800	2.23872	0.00000	0.00000	22.65628	125.89254	65.00000	
70.89120	2.23872	0.00000	0.00000	22.64270	125.89254	65.00000	
70.93440	2.23872	0.00000	0.00000	22.62133	125.89254	65.00000	
70.97760	2.66073	0.00000	0.00000	22.59440	125.89254	65.00000	
71.02080	3.16228	0.00000	0.00000	22.56327	125.89254	65.00000	
71.06400	3.98107	0.00000	0.00000	22.53031	125.89254	65.00000	
71.10720	4.46684	0.00000	0.00000	22.49641	125.89254	65.00000	
71.15040	5.30884	0.00000	0.00000	22.46653	125.89254	65.00000	
71.19360	5.95662	0.00000	0.00000	22.43490	125.89254	65.00000	
71.23680	6.68344	0.00000	0.00000	22.40026	125.89254	65.00000	
71.28000	7.94328	0.00000	0.00000	22.36818	125.89254	65.00000	
71.32320	8.41395	0.00000	0.00000	22.33945	125.89254	65.00000	
71.36640	8.91251	0.00000	0.00000	22.31792	125.89254	65.00000	
71.40960	9.44061	0.00000	0.00000	22.29576	125.89254	65.00000	
71.45280	10.00000	0.00000	0.00000	22.27847	125.89254	65.00000	
71.49600	10.00000	0.00000	0.00000	22.27519	125.89254	65.00000	
71.53920	8.91251	0.00000	0.00000	22.28068	125.89254	65.00000	
71.58240	8.41395	0.00000	0.00000	22.29879	125.89254	65.00000	
71.62560	7.07946	0.00000	0.00000	22.32254	125.89254	65.00000	
71.66880	5.62341	0.00000	0.00000	22.35945	125.89254	65.00000	
71.71200	3.98107	0.00000	0.00000	22.40168	125.89254	65.00000	
71.75520	2.37137	0.00000	0.00000	22.44631	125.89254	65.00000	
71.79840	1.00000	0.00000	0.00000	22.48523	125.89254	65.00000	
71.84160	1.00000	0.00000	0.00000	22.51907	125.89254	65.00000	
71.88480	1.41254	0.00000	0.00000	22.54817	125.89254	65.00000	
71.92800	1.67880	0.00000	0.00000	22.59290	125.89254	65.00000	
71.97120	1.67880	0.00000	0.00000	22.65311	125.89254	65.00000	
72.01440	1.67880	0.00000	0.00000	22.73083	125.89254	65.00000	
72.05760	1.41254	0.00000	0.00000	22.82524	125.89254	65.00000	
72.10080	1.41254	0.00000	0.00000	22.92803	125.89254	65.00000	
72.14400	1.67880	0.00000	0.00000	23.02709	125.89254	65.00000	
72.18720	2.66073	0.00000	0.00000	23.12439	125.89254	65.00000	
72.23040	3.34965	0.00000	0.00000	23.21827	125.89254	65.00000	
72.27360	4.46684	0.00000	0.00000	23.31040	125.89254	65.00000	
72.31680	5.01187	0.00000	0.00000	23.39631	125.89254	65.00000	
72.36000	5.62341	0.00000	0.00000	23.47736	125.89254	65.00000	
72.40320	5.95662	0.00000	0.00000	23.55663	125.89254	65.00000	
72.44640	5.95662	0.00000	0.00000	23.62986	125.89254	65.00000	
72.48960	5.95662	0.00000	0.00000	23.69187	125.89254	65.00000	
72.53280	5.95662	0.00000	0.00000	23.74484	125.89254	65.00000	
72.57600	5.62341	0.00000	0.00000	23.79645	125.89254	65.00000	
72.61920	5.30884	0.00000	0.00000	23.83947	125.89254	65.00000	
72.66240	5.30884	0.00000	0.00000	23.87513	125.89254	65.00000	
72.70560	5.30884	0.00000	0.00000	23.90327	125.89254	65.00000	
72.74880	5.30884	0.00000	0.00000	23.92794	125.89254	65.00000	
72.79200	5.62341	0.00000	0.00000	23.95021	125.89254	65.00000	
72.83520	5.95662	0.00000	0.00000	23.97196	125.89254	65.00000	
72.87840	6.30957	0.00000	0.00000	23.99542	125.89254	65.00000	
72.92160	6.68344	0.00000	0.00000	24.01772	125.89254	65.00000	
72.96480	7.07946	0.00000	0.00000	24.04002	125.89254	65.00000	
73.00800	7.49894	0.00000	0.00000	24.07027	125.89254	65.00000	
73.05120	7.49894	0.00000	0.00000	24.11423	125.89254	65.00000	
73.09440	7.07946	0.00000	0.00000	24.17338	125.89254	65.00000	
73.13760	6.30957	0.00000	0.00000	24.24461	125.89254	65.00000	
73.18080	5.95662	0.00000	0.00000	24.31903	125.89254	65.00000	
73.22400	5.30884	0.00000	0.00000	24.39482	125.89254	65.00000	
73.26720	4.46684	0.00000	0.00000	24.46239	125.89254	65.00000	
73.31040	4.21697	0.00000	0.00000	24.50720	125.89254	65.00000	
73.35360	3.98107	0.00000	0.00000	24.50720	125.89254	65.00000	
73.39680	4.46684	0.00000	0.00000	24.43882	125.89254	65.00000	
73.44000	5.01187	0.00000	0.00000	24.29228	125.89254	65.00000	
73.48320	5.62341	0.00000	0.00000	24.05522	125.89254	65.00000	
73.52640	6.30957	0.00000	0.00000	23.66306	125.89254	65.00000	
73.56960	7.07946	0.00000	0.00000	23.20715	125.89254	65.00000	
73.61280	7.49894	0.00000	0.00000	22.60879	125.89254	65.00000	
73.65600	7.94328	0.00000	0.00000	21.94728	125.89254	65.00000	
73.69920	7.49894	0.00000	0.00000	21.21774	125.89254	65.00000	
73.74240	7.07946	0.00000	0.00000	20.46300	125.89254	65.00000	
73.78560	6.68344	0.00000	0.00000	19.73949	125.89254	65.00000	
73.82880	5.95662	0.00000	0.00000	19.03743	125.89254	65.00000	
73.87200	5.01187	0.00000	0.00000	18.46326	125.89254	65.00000	
73.91520	3.98107	0.00000	0.00000	17.94577	125.89254	65.00000	
73.95840	3.16228	0.00000	0.00000	17.53566	125.89254	65.00000	
74.00160	2.66073	0.00000	0.00000	17.23306	125.89254	65.00000	
74.04480	2.23872	0.00000	0.00000	17.00514	125.89254	65.00000	
74.08800	1.99526	0.00000	0.00000	16.85754	125.89254	65.00000	
74.13120	1.99526	0.00000	0.00000	16.76328	125.89254	65.00000	
74.17440	2.23872	0.00000	0.00000	16.71658	125.89254	65.00000	
74.21760	2.37137	0.00000	0.00000	16.70062	125.89254	65.00000	
74.26080	2.81838	0.00000	0.00000	16.70114	125.89254	65.00000	
74.30400	3.16228	0.00000	0.00000	16.69264	125.89254	65.00000	
74.34720	3.54813	0.00000	0.00000	16.68046	125.89254	65.00000	
74.39040	3.75837	0.00000	0.00000	16.67172	125.89254	65.00000	
74.43360	3.75837	0.00000	0.00000	16.67381	125.89254	65.00000	
74.47680	3.54813	0.00000	0.00000	16.68386	125.89254	65.00000	
74.52000	3.34965	0.00000	0.00000	16.69717	125.89254	65.00000	
74.56320	3.16228	0.00000	0.00000	16.70516	125.89254	65.00000	
74.60640	2.81838	0.00000	0.00000	16.70298	125.89254	65.00000	
74.64960	2.66073	0.00000	0.00000	16.68664	125.89254	65.00000	
74.69280	2.37137	0.00000	0.00000	16.65407	125.89254	65.00000	
74.73600	2.37137	0.00000	0.00000	16.60698	125.89254	65.00000	
74.77920	2.23872	0.00000	0.00000	16.54874	125.89254	65.00000	
74.82240	1.99526	0.00000	0.00000	16.47285	125.89254	65.00000	
74.86560	1.99526	0.00000	0.00000	16.38370	125.89254	65.00000	
74.90880	2.66073	0.00000	0.00000	16.27159	125.89254	65.00000	
74.95200	3.34965	0.00000	0.00000	16.14154	125.89254	65.00000	
74.99520	4.21697	0.00000	0.00000	16.00470	125.89254	65.00000	
75.03840	5.01187	0.00000	0.00000	15.86036	125.89254	65.00000	
75.08160	5.62341	0.00000	0.00000	15.71229	125.89254	65.00000	
75.12480	5.95662	0.00000	0.00000	15.56901	125.89254	65.00000	
75.16800	5.95662	0.00000	0.00000	15.44109	125.89254	65.00000	
75.21120	5.62341	0.00000	0.00000	15.32202	125.89254	65.00000	
75.25440	4.73151	0.00000	0.00000	15.21466	125.89254	65.00000	
75.29760	3.98107	0.00000	0.00000	15.11614	125.89254	65.00000	
75.34080	3.16228	0.00000	0.00000	15.01644	125.89254	65.00000	
75.38400	3.16228	0.00000	0.00000	14.90834	125.89254	65.00000	
75.42720	3.16228	0.00000	0.00000	14.80320	125.89254	65.00000	
75.47040	3.75837	0.00000	0.00000	14.70080	125.89254	65.00000	
75.51360	4.21697	0.00000	0.00000	14.60769	125.89254	65.00000	
75.55680	4.46684	0.00000	0.00000	14.53057	125.89254	65.00000	
75.60000	4.21697	0.00000	0.00000	14.47293	125.89254	65.00000	
75.64320	3.75837	0.00000	0.00000	14.43790	125.89254	65.00000	
75.68640	2.81838	0.00000	0.00000	14.42284	125.89254	65.00000	
75.72960	1.67880	0.00000	0.00000	14.42123	125.89254	65.00000	
75.77280	1.41254	0.00000	0.00000	14.42138	125.89254	65.00000	
75.81600	2.23872	0.00000	0.00000	14.41682	125.89254	65.00000	
75.85920	3.54813	0.00000	0.00000	14.40847	125.89254	65.00000	
75.90240	4.73151	0.00000	0.00000	14.39420	125.89254	65.00000	
75.94560	5.95662	0.00000	0.00000	14.38003	125.89254	65.00000	
75.98880	7.07946	0.00000	0.00000	14.37031	125.89254	65.00000	
76.03200	7.94328	0.00000	0.00000	14.36938	125.89254	65.00000	
76.07520	8.41395	0.00000	0.00000	14.37926	125.89254	65.00000	
76.11840	8.41395	0.00000	0.00000	14.39877	125.89254	65.00000	
76.16160	7.94328	0.00000	0.00000	14.42522	125.89254	65.00000	
76.20480	7.07946	0.00000	0.00000	14.45119	125.89254	65.00000	
76.24800	6.68344	0.00000	0.00000	14.47889	125.89254	65.00000	
76.29120	5.95662	0.00000	0.00000	14.50643	125.89254	65.00000	
76.33440	5.01187	0.00000	0.00000	14.54102	125.89254	65.00000	
76.37760	4.21697	0.00000	0.00000	14.58108	125.89254	65.00000	
76.42080	3.54813	0.00000	0.00000	14.62363	125.89254	65.00000	
76.46400	2.81838	0.00000	0.00000	14.67099	125.89254	65.00000	
76.50720	1.99526	0.00000	0.00000	14.71342	125.89254	65.00000	
76.55040	1.41254	0.00000	0.00000	14.75025	125.89254	65.00000	
76.59360	1.00000	0.00000	0.00000	14.77440	125.89254	65.00000	
76.63680	1.00000	0.00000	0.00000	14.78012	125.89254	65.00000	
76.68000	1.99526	0.00000	0.00000	14.77261	125.89254	65.00000	
76.72320	3.16228	0.00000	0.00000	14.76458	125.89254	65.00000	
76.76640	4.21697	0.00000	0.00000	14.77158	125.89254	65.00000	
76.80960	5.30884	0.00000	0.00000	14.80863	125.89254	65.00000	
76.85280	6.30957	0.00000	0.00000	14.88076	125.89254	65.00000	
76.89600	7.49894	0.00000	0.00000	15.01360	125.89254	65.00000	
76.93920	8.41395	0.00000	0.00000	15.21795	125.89254	65.00000	
76.98240	8.91251	0.00000	0.00000	15.49830	125.89254	65.00000	
77.02560	8.91251	0.00000	0.00000	15.86992	125.89254	65.00000	
77.06880	9.44061	0.00000	0.00000	16.32909	125.89254	65.00000	
77.11200	9.44061	0.00000	0.00000	16.82506	125.89254	65.00000	
77.15520	8.91251	0.00000	0.00000	17.39348	125.89254	65.00000	
77.19840	8.91251	0.00000	0.00000	17.97231	125.89254	65.00000	
77.24160	8.41395	0.00000	0.00000	18.55648	125.89254	65.00000	
77.28480	7.94328	0.00000	0.00000	19.11915	125.89254	65.00000	
77.32800	7.07946	0.00000	0.00000	19.62368	125.89254	65.00000	
77.37120	6.68344	0.00000	0.00000	20.08155	125.89254	65.00000	
77.41440	5.95662	0.00000	0.00000	20.44380	125.89254	65.00000	
77.45760	5.62341	0.00000	0.00000	20.73614	125.89254	65.00000	
77.50080	5.01187	0.00000	0.00000	20.94321	125.89254	65.00000	
77.54400	4.46684	0.00000	0.00000	21.07727	125.89254	65.00000	
77.58720	4.21697	0.00000	0.00000	21.15598	125.89254	65.00000	
77.63040	3.75837	0.00000	0.00000	21.19175	125.89254	65.00000	
77.67360	3.16228	0.00000	0.00000	21.20299	125.89254	65.00000	
77.71680	2.66073	0.00000	0.00000	21.20858	125.89254	65.00000	
77.76000	2.23872	0.00000	0.00000	21.21586	125.89254	65.00000	
77.80320	1.99526	0.00000	0.00000	21.22087	125.89254	65.00000	
77.84640	1.67880	0.00000	0.00000	21.22315	125.89254	65.00000	
77.88960	1.67880	0.00000	0.00000	21.21841	125.89254	65.00000	
77.93280	1.41254	0.00000	0.00000	21.21139	125.89254	65.00000	
77.97600	1.41254	0.00000	0.00000	21.20728	125.89254	65.00000	
78.01920	1.00000	0.00000	0.00000	21.20183	125.89254	65.00000	
78.06240	1.00000	0.00000	0.00000	21.19641	125.89254	65.00000	
78.10560	1.00000	0.00000	0.00000	21.18699	125.89254	65.00000	
78.14880	1.00000	0.00000	0.00000	21.17284	125.89254	65.00000	
78.19200	1.00000	0.00000	0.00000	21.15545	125.89254	65.00000	
78.23520	1.00000	0.00000	0.00000	21.12840	125.89254	65.00000	
78.27840	1.41254	0.00000	0.00000	21.08897	125.89254	65.00000	
78.32160	1.67880	0.00000	0.00000	21.04366	125.89254	65.00000	
78.36480	1.67880	0.00000	0.00000	20.99450	125.89254	65.00000	
78.40800	1.67880	0.00000	0.00000	20.94073	125.89254	65.00000	
78.45120	1.67880	0.00000	0.00000	20.88256	125.89254	65.00000	
78.49440	1.41254	0.00000	0.00000	20.82737	125.89254	65.00000	
78.53760	1.00000	0.00000	0.00000	20.78232	125.89254	65.00000	
78.58080	1.00000	0.00000	0.00000	20.73580	125.89254	65.00000	
78.62400	1.67880	0.00000	0.00000	20.68867	125.89254	65.00000	
78.66720	2.81838	0.00000	0.00000	20.64196	125.89254	65.00000	
78.71040	4.21697	0.00000	0.00000	20.59944	125.89254	65.00000	
78.75360	5.95662	0.00000	0.00000	20.55972	125.89254	65.00000	
78.79680	7.94328	0.00000	0.00000	20.52918	125.89254	65.00000	
78.84000	9.44061	0.00000	0.00000	20.49127	125.89254	65.00000	
78.88320	11.88502	0.00000	0.00000	20.45425	125.89254	65.00000	
78.92640	13.33521	0.00000	0.00000	20.41438	125.89254	65.00000	
78.96960	14.96236	0.00000	0.00000	20.38126	125.89254	65.00000	
79.01280	16.78804	0.00000	0.00000	20.35318	125.89254	65.00000	
79.05600	17.78279	0.00000	0.00000	20.33974	125.89254	65.00000	
79.09920	17.78279	0.00000	0.00000	20.34157	125.89254	65.00000	
79.14240	17.78279	0.00000	0.00000	20.34980	125.89254	65.00000	
79.18560	17.78279	0.00000	0.00000	20.35933	125.89254	65.00000	
79.22880	16.78804	0.00000	0.00000	20.37066	125.89254	65.00000	
79.27200	15.84893	0.00000	0.00000	20.38765	125.89254	65.00000	
79.31520	14.12538	0.00000	0.00000	20.39923	125.89254	65.00000	
79.35840	13.33521	0.00000	0.00000	20.41008	125.89254	65.00000	
79.40160	11.88502	0.00000	0.00000	20.41969	125.89254	65.00000	
79.44480	10.00000	0.00000	0.00000	20.43505	125.89254	65.00000	
79.48800	8.41395	0.00000	0.00000	20.44655	125.89254	65.00000	
79.53120	7.49894	0.00000	0.00000	20.45054	125.89254	65.00000	
79.57440	6.30957	0.00000	0.00000	20.44929	125.89254	65.00000	
79.61760	5.62341	0.00000	0.00000	20.44390	125.89254	65.00000	
79.66080	5.30884	0.00000	0.00000	20.43136	125.89254	65.00000	
79.70400	4.73151	0.00000	0.00000	20.41159	125.89254	65.00000	
79.74720	4.73151	0.00000	0.00000	20.38560	125.89254	65.00000	
79.79040	5.01187	0.00000	0.00000	20.34804	125.89254	65.00000	
79.83360	5.30884	0.00000	0.00000	20.30580	125.89254	65.00000	
79.87680	5.62341	0.00000	0.00000	20.26064	125.89254	65.00000	
79.92000	5.95662	0.00000	0.00000	20.21265	125.89254	65.00000	
79.96320	6.68344	0.00000	0.00000	20.16010	125.89254	65.00000	
80.00640	7.49894	0.00000	0.00000	20.10261	125.89254	65.00000	
80.04960	8.41395	0.00000	0.00000	20.03892	125.89254	65.00000	
80.09280	10.00000	0.00000	0.00000	19.97053	125.89254	65.00000	
80.13600	11.88502	0.00000	0.00000	19.89208	125.89254	65.00000	
80.17920	14.96236	0.00000	0.00000	19.79738	125.89254	65.00000	
80.22240	18.83649	0.00000	0.00000	19.68803	125.89254	65.00000	
80.26560	23.71374	23.71374	0.00000	19.57646	125.89254	65.00000	
80.30880	28.18383	28.18383	0.00000	19.45726	125.89254	65.00000	
80.35200	33.49654	33.49654	0.00000	19.34870	125.89254	65.00000	
80.39520	37.58374	37.58374	0.00000	19.25532	125.89254	65.00000	
80.43840	39.81072	39.81072	0.00000	19.17933	125.89254	65.00000	
80.48160	42.16965	42.16965	0.00000	19.11174	125.89254	65.00000	
80.52480	44.66836	44.66836	0.00000	19.05529	125.89254	65.00000	
80.56800	44.66836	44.66836	0.00000	19.02700	125.89254	65.00000	
80.61120	42.16965	42.16965	0.00000	19.02949	125.89254	65.00000	
80.65440	39.81072	39.81072	0.00000	19.05768	125.89254	65.00000	
80.69760	35.48134	35.48134	0.00000	19.09586	125.89254	65.00000	
80.74080	31.62278	31.62278	0.00000	19.15221	125.89254	65.00000	
80.78400	26.60725	26.60725	0.00000	19.19912	125.89254	65.00000	
80.82720	23.71374	23.71374	0.00000	19.24761	125.89254	65.00000	
80.87040	19.95262	19.95262	0.00000	19.29633	125.89254	65.00000	
80.91360	15.84893	0.00000	0.00000	19.35513	125.89254	65.00000	
80.95680	12.58925	0.00000	0.00000	19.41543	125.89254	65.00000	
81.00000	9.44061	0.00000	0.00000	19.46975	125.89254	65.00000	
81.04320	7.07946	0.00000	0.00000	19.52245	125.89254	65.00000	
81.08640	4.73151	0.00000	0.00000	19.56643	125.89254	65.00000	
81.12960	3.34965	0.00000	0.00000	19.60043	125.89254	65.00000	
81.17280	2.37137	0.00000	0.00000	19.62019	125.89254	65.00000	
81.21600	1.99526	0.00000	0.00000	19.62902	125.89254	65.00000	
81.25920	1.99526	0.00000	0.00000	19.62579	125.89254	65.00000	
81.30240	2.23872	0.00000	0.00000	19.61640	125.89254	65.00000	
81.34560	2.37137	0.00000	0.00000	19.60214	125.89254	65.00000	
81.38880	2.66073	0.00000	0.00000	19.58812	125.89254	65.00000	
81.43200	2.66073	0.00000	0.00000	19.57506	125.89254	65.00000	
81.47520	2.66073	0.00000	0.00000	19.56593	125.89254	65.00000	
81.51840	2.37137	0.00000	0.00000	19.56271	125.89254	65.00000	
81.56160	1.99526	0.00000	0.00000	19.56506	125.89254	65.00000	
81.60480	1.41254	0.00000	0.00000	19.57078	125.89254	65.00000	
81.64800	1.00000	0.00000	0.00000	19.57316	125.89254	65.00000	
81.69120	1.00000	0.00000	0.00000	19.57342	125.89254	65.00000	
81.73440	1.00000	0.00000	0.00000	19.56842	125.89254	65.00000	
81.77760	1.00000	0.00000	0.00000	19.55947	125.89254	65.00000	
81.82080	1.41254	0.00000	0.00000	19.55036	125.89254	65.00000	
81.86400	1.67880	0.00000	0.00000	19.53599	125.89254	65.00000	
81.90720	1.99526	0.00000	0.00000	19.51803	125.89254	65.00000	
81.95040	2.23872	0.00000	0.00000	19.49702	125.89254	65.00000	
81.99360	2.23872	0.00000	0.00000	19.47107	125.89254	65.00000	
82.03680	2.37137	0.00000	0.00000	19.44210	125.89254	65.00000	
82.08000	2.23872	0.00000	0.00000	19.40871	125.89254	65.00000	
82.12320	2.23872	0.00000	0.00000	19.37387	125.89254	65.00000	
82.16640	2.23872	0.00000	0.00000	19.33984	125.89254	65.00000	
82.20960	1.99526	0.00000	0.00000	19.31347	125.89254	65.00000	
82.25280	1.67880	0.00000	0.00000	19.29739	125.89254	65.00000	
82.29600	1.41254	0.00000	0.00000	19.29200	125.89254	65.00000	
82.33920	1.00000	0.00000	0.00000	19.29328	125.89254	65.00000	
82.38240	1.00000	0.00000	0.00000	19.29498	125.89254	65.00000	
82.42560	1.00000	0.00000	0.00000	19.29498	125.89254	65.00000	
82.46880	1.00000	0.00000	0.00000	19.29346	125.89254	65.00000	
82.51200	1.00000	0.00000	0.00000	19.29015	125.89254	65.00000	
82.55520	1.00000	0.00000	0.00000	19.28503	125.89254	65.00000	
82.59840	1.00000	0.00000	0.00000	19.28020	125.89254	65.00000	
82.64160	1.00000	0.00000	0.00000	19.27427	125.89254	65.00000	
82.68480	1.41254	0.00000	0.00000	19.27185	125.89254	65.00000	
82.72800	1.67880	0.00000	0.00000	19.27235	125.89254	65.00000	
82.77120	2.23872	0.00000	0.00000	19.26872	125.89254	65.00000	
82.81440	3.16228	0.00000	0.00000	19.25306	125.89254	65.00000	
82.85760	3.98107	0.00000	0.00000	19.22560	125.89254	65.00000	
82.90080	4.73151	0.00000	0.00000	19.18806	125.89254	65.00000	
82.94400	5.62341	0.00000	0.00000	19.14264	125.89254	65.00000	
82.98720	6.30957	0.00000	0.00000	19.09359	125.89254	65.00000	
83.03040	6.68344	0.00000	0.00000	19.04570	125.89254	65.00000	
83.07360	6.68344	0.00000	0.00000	19.00649	125.89254	65.00000	
83.11680	6.30957	0.00000	0.00000	18.98053	125.89254	65.00000	
83.16000	5.62341	0.00000	0.00000	18.96941	125.89254	65.00000	
83.20320	5.01187	0.00000	0.00000	18.97269	125.89254	65.00000	
83.24640	4.73151	0.00000	0.00000	18.98406	125.89254	65.00000	
83.28960	5.30884	0.00000	0.00000	19.00644	125.89254	65.00000	
83.33280	5.95662	0.00000	0.00000	19.04706	125.89254	65.00000	
83.37600	6.68344	0.00000	0.00000	19.10885	125.89254	65.00000	
83.41920	7.49894	0.00000	0.00000	19.20050	125.89254	65.00000	
83.46240	7.49894	0.00000	0.00000	19.31835	125.89254	65.00000	
83.50560	7.49894	0.00000	0.00000	19.46864	125.89254	65.00000	
83.54880	7.07946	0.00000	0.00000	19.63558	125.89254	65.00000	
83.59200	6.68344	0.00000	0.00000	19.80264	125.89254	65.00000	
83.63520	7.07946	0.00000	0.00000	19.95703	125.89254	65.00000	
83.67840	8.41395	0.00000	0.00000	20.07606	125.89254	65.00000	
83.72160	10.59254	0.00000	0.00000	20.14038	125.89254	65.00000	
83.76480	14.96236	0.00000	0.00000	20.15502	125.89254	65.00000	
83.80800	19.95262	0.00000	0.00000	20.09770	125.89254	65.00000	
83.85120	28.18383	28.18383	0.00000	19.97460	125.89254	65.00000	
83.89440	37.58374	37.58374	0.00000	19.78721	125.89254	65.00000	
83.93760	47.31513	47.31513	0.00000	19.54539	125.89254	65.00000	
83.98080	59.56621	59.56621	0.00000	19.27164	125.89254	65.00000	
84.02400	70.79458	70.79458	0.00000	19.02665	125.89254	65.00000	
84.06720	74.98942	74.98942	0.00000	18.79314	125.89254	65.00000	
84.11040	84.13951	84.13951	0.00000	18.63879	125.89254	65.00000	
84.15360	84.13951	84.13951	0.00000	18.52047	125.89254	65.00000	
84.19680	84.13951	84.13951	0.00000	18.50451	125.89254	65.00000	
84.24000	79.43282	79.43282	0.00000	18.55933	125.89254	65.00000	
84.28320	70.79458	70.79458	0.00000	18.67813	125.89254	65.00000	
84.32640	63.09573	63.09573	0.00000	18.86915	125.89254	65.00000	
84.36960	50.11872	50.11872	0.00000	19.08297	125.89254	65.00000	
84.41280	39.81072	39.81072	0.00000	19.33764	125.89254	65.00000	
84.45600	28.18383	28.18383	0.00000	19.58030	125.89254	65.00000	
84.49920	18.83649	0.00000	0.00000	19.81013	125.89254	65.00000	
84.54240	11.88502	0.00000	0.00000	20.01234	125.89254	65.00000	
84.58560	6.30957	0.00000	0.00000	20.18218	125.89254	65.00000	
84.62880	2.98538	0.00000	0.00000	20.31561	125.89254	65.00000	
84.67200	2.23872	0.00000	0.00000	20.41543	125.89254	65.00000	
84.71520	2.66073	0.00000	0.00000	20.49695	125.89254	65.00000	
84.75840	2.37137	0.00000	0.00000	20.57345	125.89254	65.00000	
84.80160	1.99526	0.00000	0.00000	20.65687	125.89254	65.00000	
84.84480	1.00000	0.00000	0.00000	20.73567	125.89254	65.00000	
84.88800	1.00000	0.00000	0.00000	20.79997	125.89254	65.00000	
84.93120	1.41254	0.00000	0.00000	20.84695	125.89254	65.00000	
84.97440	1.99526	0.00000	0.00000	20.88438	125.89254	65.00000	
85.01760	2.81838	0.00000	0.00000	20.91867	125.89254	65.00000	
85.06080	3.16228	0.00000	0.00000	20.95280	125.89254	65.00000	
85.10400	3.34965	0.00000	0.00000	20.98587	125.89254	65.00000	
85.14720	3.54813	0.00000	0.00000	21.01790	125.89254	65.00000	
85.19040	3.34965	0.00000	0.00000	21.04429	125.89254	65.00000	
85.23360	3.16228	0.00000	0.00000	21.07109	125.89254	65.00000	
85.27680	2.81838	0.00000	0.00000	21.10021	125.89254	65.00000	
85.32000	2.37137	0.00000	0.00000	21.13713	125.89254	65.00000	
85.36320	1.99526	0.00000	0.00000	21.18150	125.89254	65.00000	
85.40640	1.67880	0.00000	0.00000	21.23514	125.89254	65.00000	
85.44960	1.67880	0.00000	0.00000	21.29523	125.89254	65.00000	
85.49280	1.99526	0.00000	0.00000	21.36681	125.89254	65.00000	
85.53600	2.23872	0.00000	0.00000	21.45089	125.89254	65.00000	
85.57920	2.37137	0.00000	0.00000	21.55540	125.89254	65.00000	
85.62240	2.37137	0.00000	0.00000	21.67074	125.89254	65.00000	
85.66560	2.37137	0.00000	0.00000	21.78913	125.89254	65.00000	
85.70880	1.99526	0.00000	0.00000	21.90549	125.89254	65.00000	
85.75200	1.99526	0.00000	0.00000	22.00350	125.89254	65.00000	
85.79520	1.67880	0.00000	0.00000	22.08445	125.89254	65.00000	
85.83840	1.67880	0.00000	0.00000	22.13979	125.89254	65.00000	
85.88160	1.67880	0.00000	0.00000	22.15369	125.89254	65.00000	
85.92480	1.99526	0.00000	0.00000	22.13917	125.89254	65.00000	
85.96800	2.23872	0.00000	0.00000	22.09048	125.89254	65.00000	
86.01120	2.37137	0.00000	0.00000	22.01271	125.89254	65.00000	
86.05440	2.66073	0.00000	0.00000	21.91236	125.89254	65.00000	
86.09760	2.81838	0.00000	0.00000	21.80234	125.89254	65.00000	
86.14080	2.98538	0.00000	0.00000	21.68774	125.89254	65.00000	
86.18400	2.98538	0.00000	0.00000	21.56897	125.89254	65.00000	
86.22720	3.16228	0.00000	0.00000	21.46086	125.89254	65.00000	
86.27040	3.16228	0.00000	0.00000	21.36130	125.89254	65.00000	
86.31360	3.16228	0.00000	0.00000	21.28085	125.89254	65.00000	
86.35680	3.16228	0.00000	0.00000	21.21017	125.89254	65.00000	
86.40000	3.16228	0.00000	0.00000	21.15309	125.89254	65.00000	
86.44320	3.16228	0.00000	0.00000	21.11381	125.89254	65.00000	
86.48640	2.81838	0.00000	0.00000	21.08542	125.89254	65.00000	
86.52960	2.66073	0.00000	0.00000	21.06412	125.89254	65.00000	
86.57280	2.37137	0.00000	0.00000	21.04606	125.89254	65.00000	
86.61600	1.99526	0.00000	0.00000	21.02967	125.89254	65.00000	
86.65920	1.67880	0.00000	0.00000	21.01861	125.89254	65.00000	
86.70240	1.41254	0.00000	0.00000	21.02038	125.89254	65.00000	
86.74560	1.00000	0.00000	0.00000	21.03172	125.89254	65.00000	
86.78880	1.00000	0.00000	0.00000	21.04677	125.89254	65.00000	
86.83200	1.00000	0.00000	0.00000	21.06621	125.89254	65.00000	
86.87520	1.41254	0.00000	0.00000	21.08506	125.89254	65.00000	
86.91840	1.67880	0.00000	0.00000	21.10304	125.89254	65.00000	
86.96160	1.99526	0.00000	0.00000	21.11874	125.89254	65.00000	
87.00480	1.99526	0.00000	0.00000	21.13048	125.89254	65.00000	
87.04800	1.99526	0.00000	0.00000	21.13408	125.89254	65.00000	
87.09120	1.99526	0.00000	0.00000	21.12491	125.89254	65.00000	
87.13440	1.67880	0.00000	0.00000	21.09644	125.89254	65.00000	
87.17760	1.99526	0.00000	0.00000	21.03776	125.89254	65.00000	
87.22080	2.23872	0.00000	0.00000	20.93974	125.89254	65.00000	
87.26400	2.37137	0.00000	0.00000	20.79672	125.89254	65.00000	
87.30720	2.81838	0.00000	0.00000	20.61366	125.89254	65.00000	
87.35040	3.16228	0.00000	0.00000	20.38318	125.89254	65.00000	
87.39360	3.16228	0.00000	0.00000	20.12005	125.89254	65.00000	
87.43680	3.34965	0.00000	0.00000	19.84561	125.89254	65.00000	
87.48000	3.34965	0.00000	0.00000	19.56264	125.89254	65.00000	
87.52320	3.16228	0.00000	0.00000	19.27145	125.89254	65.00000	
87.56640	2.98538	0.00000	0.00000	18.98611	125.89254	65.00000	
87.60960	2.66073	0.00000	0.00000	18.72242	125.89254	65.00000	
87.65280	2.23872	0.00000	0.00000	18.47481	125.89254	65.00000	
87.69600	1.67880	0.00000	0.00000	18.25043	125.89254	65.00000	
87.73920	1.41254	0.00000	0.00000	18.04314	125.89254	65.00000	
87.78240	1.00000	0.00000	0.00000	17.86311	125.89254	65.00000	
87.82560	1.00000	0.00000	0.00000	17.71101	125.89254	65.00000	
87.86880	1.00000	0.00000	0.00000	17.59567	125.89254	65.00000	
87.91200	1.00000	0.00000	0.00000	17.51885	125.89254	65.00000	
87.95520	1.41254	0.00000	0.00000	17.46860	125.89254	65.00000	
87.99840	1.67880	0.00000	0.00000	17.44150	125.89254	65.00000	
88.04160	1.99526	0.00000	0.00000	17.42918	125.89254	65.00000	
88.08480	1.99526	0.00000	0.00000	17.42323	125.89254	65.00000	
88.12800	2.23872	0.00000	0.00000	17.41441	125.89254	65.00000	
88.17120	2.23872	0.00000	0.00000	17.40274	125.89254	65.00000	
88.21440	2.23872	0.00000	0.00000	17.41117	125.89254	65.00000	
88.25760	2.23872	0.00000	0.00000	17.43737	125.89254	65.00000	
88.30080	2.23872	0.00000	0.00000	17.47536	125.89254	65.00000	
88.34400	2.23872	0.00000	0.00000	17.52260	125.89254	65.00000	
88.38720	2.23872	0.00000	0.00000	17.57736	125.89254	65.00000	
88.43040	1.99526	0.00000	0.00000	17.63036	125.89254	65.00000	
88.47360	2.23872	0.00000	0.00000	17.68336	125.89254	65.00000	
88.51680	2.23872	0.00000	0.00000	17.72884	125.89254	65.00000	
88.56000	2.23872	0.00000	0.00000	17.77695	125.89254	65.00000	
88.60320	1.99526	0.00000	0.00000	17.82587	125.89254	65.00000	
88.64640	1.99526	0.00000	0.00000	17.88005	125.89254	65.00000	
88.68960	1.67880	0.00000	0.00000	17.94140	125.89254	65.00000	
88.73280	1.41254	0.00000	0.00000	18.01060	125.89254	65.00000	
88.77600	1.41254	0.00000	0.00000	18.09411	125.89254	65.00000	
88.81920	1.00000	0.00000	0.00000	18.18319	125.89254	65.00000	
88.86240	1.00000	0.00000	0.00000	18.27605	125.89254	65.00000	
88.90560	1.00000	0.00000	0.00000	18.37610	125.89254	65.00000	
88.94880	1.00000	0.00000	0.00000	18.47438	125.89254	65.00000	
88.99200	1.00000	0.00000	0.00000	18.56627	125.89254	65.00000	
89.03520	1.00000	0.00000	0.00000	18.65115	125.89254	65.00000	
89.07840	1.00000	0.00000	0.00000	18.72590	125.89254	65.00000	
89.12160	1.00000	0.00000	0.00000	18.78778	125.89254	65.00000	
89.16480	1.41254	0.00000	0.00000	18.83488	125.89254	65.00000	
89.20800	1.67880	0.00000	0.00000	18.87229	125.89254	65.00000	
89.25120	2.23872	0.00000	0.00000	18.90228	125.89254	65.00000	
89.29440	2.66073	0.00000	0.00000	18.92821	125.89254	65.00000	
89.33760	2.98538	0.00000	0.00000	18.95733	125.89254	65.00000	
89.38080	3.16228	0.00000	0.00000	18.98431	125.89254	65.00000	
89.42400	3.54813	0.00000	0.00000	19.00984	125.89254	65.00000	
89.46720	3.75837	0.00000	0.00000	19.03451	125.89254	65.00000	
89.51040	3.75837	0.00000	0.00000	19.05955	125.89254	65.00000	
89.55360	3.54813	0.00000	0.00000	19.07947	125.89254	65.00000	
89.59680	3.34965	0.00000	0.00000	19.09272	125.89254	65.00000	
89.64000	3.16228	0.00000	0.00000	19.09678	125.89254	65.00000	
89.68320	2.98538	0.00000	0.00000	19.09878	125.89254	65.00000	
89.72640	2.66073	0.00000	0.00000	19.11158	125.89254	65.00000	
89.76960	2.37137	0.00000	0.00000	19.12955	125.89254	65.00000	
89.81280	2.23872	0.00000	0.00000	19.14772	125.89254	65.00000	
89.85600	1.99526	0.00000	0.00000	19.16470	125.89254	65.00000	
89.89920	1.99526	0.00000	0.00000	19.17610	125.89254	65.00000	
89.94240	2.23872	0.00000	0.00000	19.17833	125.89254	65.00000	
89.98560	2.37137	0.00000	0.00000	19.16864	125.89254	65.00000	
90.02880	2.98538	0.00000	0.00000	19.14773	125.89254	65.00000	
90.07200	3.75837	0.00000	0.00000	19.11468	125.89254	65.00000	
90.11520	4.73151	0.00000	0.00000	19.07992	125.89254	65.00000	
90.15840	5.95662	0.00000	0.00000	19.04326	125.89254	65.00000	
90.20160	7.94328	0.00000	0.00000	19.00963	125.89254	65.00000	
90.24480	10.00000	0.00000	0.00000	18.97583	125.89254	65.00000	
90.28800	12.58925	0.00000	0.00000	18.94095	125.89254	65.00000	
90.33120	14.96236	0.00000	0.00000	18.90249	125.89254	65.00000	
90.37440	17.78279	0.00000	0.00000	18.86182	125.89254	65.00000	
90.41760	19.95262	19.95262	0.00000	18.81481	125.89254	65.00000	
90.46080	22.38721	22.38721	0.00000	18.77198	125.89254	65.00000	
90.50400	23.71374	23.71374	0.00000	18.73892	125.89254	65.00000	
90.54720	23.71374	23.71374	0.00000	18.71883	125.89254	65.00000	
90.59040	23.71374	23.71374	0.00000	18.71240	125.89254	65.00000	
90.63360	22.38721	22.38721	0.00000	18.71719	125.89254	65.00000	
90.67680	19.95262	19.95262	0.00000	18.72345	125.89254	65.00000	
90.72000	17.78279	0.00000	0.00000	18.72476	125.89254	65.00000	
90.76320	14.96236	0.00000	0.00000	18.69916	125.89254	65.00000	
90.80640	11.88502	0.00000	0.00000	18.64475	125.89254	65.00000	
90.84960	8.91251	0.00000	0.00000	18.52790	125.89254	65.00000	
90.89280	6.30957	0.00000	0.00000	18.33470	125.89254	65.00000	
90.93600	4.21697	0.00000	0.00000	18.05972	125.89254	65.00000	
90.97920	2.66073	0.00000	0.00000	17.68012	125.89254	65.00000	
91.02240	1.67880	0.00000	0.00000	17.20354	125.89254	65.00000	
91.06560	1.41254	0.00000	0.00000	16.67929	125.89254	65.00000	
91.10880	1.67880	0.00000	0.00000	16.07661	125.89254	65.00000	
91.15200	1.99526	0.00000	0.00000	15.46720	125.89254	65.00000	
91.19520	2.66073	0.00000	0.00000	14.85965	125.89254	65.00000	
91.23840	3.34965	0.00000	0.00000	14.28710	125.89254	65.00000	
91.28160	4.21697	0.00000	0.00000	13.77829	125.89254	65.00000	
91.32480	5.30884	0.00000	0.00000	13.32410	125.89254	65.00000	
91.36800	6.30957	0.00000	0.00000	12.96088	125.89254	65.00000	
91.41120	7.94328	0.00000	0.00000	12.67299	125.89254	65.00000	
91.45440	8.91251	0.00000	0.00000	12.46272	125.89254	65.00000	
91.49760	10.59254	0.00000	0.00000	12.32106	125.89254	65.00000	
91.54080	11.88502	0.00000	0.00000	12.23024	125.89254	65.00000	
91.58400	12.58925	12.58925	0.00000	12.18643	125.89254	65.00000	
91.62720	13.33521	13.33521	0.00000	12.17723	125.89254	65.00000	
91.67040	13.33521	13.33521	0.00000	12.18669	125.89254	65.00000	
91.71360	12.58925	12.58925	0.00000	12.20670	125.89254	65.00000	
91.75680	11.88502	0.00000	0.00000	12.23710	125.89254	65.00000	
91.80000	11.22018	0.00000	0.00000	12.27365	125.89254	65.00000	
91.84320	10.00000	0.00000	0.00000	12.32015	125.89254	65.00000	
91.88640	8.91251	0.00000	0.00000	12.36365	125.89254	65.00000	
91.92960	8.41395	0.00000	0.00000	12.40026	125.89254	65.00000	
91.97280	7.49894	0.00000	0.00000	12.42471	125.89254	65.00000	
92.01600	7.07946	0.00000	0.00000	12.44239	125.89254	65.00000	
92.05920	6.30957	0.00000	0.00000	12.45466	125.89254	65.00000	
92.10240	5.62341	0.00000	0.00000	12.47089	125.89254	65.00000	
92.14560	4.46684	0.00000	0.00000	12.48492	125.89254	65.00000	
92.18880	3.98107	0.00000	0.00000	12.49327	125.89254	65.00000	
92.23200	4.46684	0.00000	0.00000	12.48923	125.89254	65.00000	
92.27520	5.62341	0.00000	0.00000	12.47811	125.89254	65.00000	
92.31840	6.68344	0.00000	0.00000	12.46474	125.89254	65.00000	
92.36160	8.41395	0.00000	0.00000	12.45706	125.89254	65.00000	
92.40480	10.00000	0.00000	0.00000	12.44798	125.89254	65.00000	
92.44800	11.88502	0.00000	0.00000	12.44589	125.89254	65.00000	
92.49120	13.33521	13.33521	0.00000	12.43750	125.89254	65.00000	
92.53440	15.84893	15.84893	0.00000	12.42701	125.89254	65.00000	
92.57760	17.78279	17.78279	0.00000	12.41842	125.89254	65.00000	
92.62080	18.83649	18.83649	0.00000	12.41723	125.89254	65.00000	
92.66400	19.95262	19.95262	0.00000	12.43310	125.89254	65.00000	
92.70720	18.83649	18.83649	0.00000	12.45286	125.89254	65.00000	
92.75040	18.83649	18.83649	0.00000	12.49006	125.89254	65.00000	
92.79360	16.78804	16.78804	0.00000	12.53479	125.89254	65.00000	
92.83680	14.12538	14.12538	0.00000	12.58999	125.89254	65.00000	
92.88000	11.88502	0.00000	0.00000	12.64915	125.89254	65.00000	
92.92320	8.91251	0.00000	0.00000	12.70061	125.89254	65.00000	
92.96640	6.68344	0.00000	0.00000	12.75013	125.89254	65.00000	
93.00960	4.46684	0.00000	0.00000	12.78666	125.89254	65.00000	
93.05280	3.16228	0.00000	0.00000	12.81166	125.89254	65.00000	
93.09600	2.23872	0.00000	0.00000	12.82357	125.89254	65.00000	
93.13920	1.67880	0.00000	0.00000	12.82256	125.89254	65.00000	
93.18240	1.99526	0.00000	0.00000	12.81541	125.89254	65.00000	
93.22560	2.23872	0.00000	0.00000	12.79755	125.89254	65.00000	
93.26880	2.98538	0.00000	0.00000	12.77791	125.89254	65.00000	
93.31200	3.54813	0.00000	0.00000	12.75865	125.89254	65.00000	
93.35520	3.98107	0.00000	0.00000	12.74309	125.89254	65.00000	
93.39840	4.21697	0.00000	0.00000	12.73425	125.89254	65.00000	
93.44160	3.98107	0.00000	0.00000	12.73015	125.89254	65.00000	
93.48480	3.75837	0.00000	0.00000	12.73582	125.89254	65.00000	
93.52800	2.98538	0.00000	0.00000	12.74439	125.89254	65.00000	
93.57120	2.37137	0.00000	0.00000	12.75022	125.89254	65.00000	
93.61440	2.81838	0.00000	0.00000	12.74479	125.89254	65.00000	
93.65760	3.98107	0.00000	0.00000	12.72359	125.89254	65.00000	
93.70080	5.62341	0.00000	0.00000	12.70165	125.89254	65.00000	
93.74400	6.68344	0.00000	0.00000	12.67858	125.89254	65.00000	
93.78720	8.41395	0.00000	0.00000	12.66473	125.89254	65.00000	
93.83040	8.91251	0.00000	0.00000	12.65472	125.89254	65.00000	
93.87360	9.44061	0.00000	0.00000	12.65632	125.89254	65.00000	
93.91680	9.44061	0.00000	0.00000	12.65960	125.89254	65.00000	
93.96000	9.44061	0.00000	0.00000	12.66822	125.89254	65.00000	
94.00320	8.91251	0.00000	0.00000	12.68158	125.89254	65.00000	
94.04640	8.41395	0.00000	0.00000	12.69833	125.89254	65.00000	
94.08960	7.94328	0.00000	0.00000	12.71752	125.89254	65.00000	
94.13280	7.07946	0.00000	0.00000	12.74235	125.89254	65.00000	
94.17600	5.95662	0.00000	0.00000	12.77035	125.89254	65.00000	
94.21920	4.73151	0.00000	0.00000	12.79529	125.89254	65.00000	
94.26240	3.75837	0.00000	0.00000	12.82118	125.89254	65.00000	
94.30560	2.37137	0.00000	0.00000	12.83904	125.89254	65.00000	
94.34880	1.67880	0.00000	0.00000	12.84335	125.89254	65.00000	
94.39200	1.99526	0.00000	0.00000	12.82820	125.89254	65.00000	
94.43520	2.98538	0.00000	0.00000	12.79759	125.89254	65.00000	
94.47840	3.98107	0.00000	0.00000	12.76277	125.89254	65.00000	
94.52160	4.46684	0.00000	0.00000	12.73455	125.89254	65.00000	
94.56480	4.73151	0.00000	0.00000	12.71850	125.89254	65.00000	
94.60800	4.21697	0.00000	0.00000	12.71593	125.89254	65.00000	
94.65120	3.16228	0.00000	0.00000	12.73201	125.89254	65.00000	
94.69440	1.67880	0.00000	0.00000	12.75524	125.89254	65.00000	
94.73760	1.00000	0.00000	0.00000	12.76788	125.89254	65.00000	
94.78080	2.23872	0.00000	0.00000	12.76325	125.89254	65.00000	
94.82400	3.98107	0.00000	0.00000	12.74419	125.89254	65.00000	
94.86720	5.62341	0.00000	0.00000	12.72913	125.89254	65.00000	
94.91040	6.30957	0.00000	0.00000	12.72396	125.89254	65.00000	
94.95360	6.68344	0.00000	0.00000	12.73056	125.89254	65.00000	
94.99680	5.95662	0.00000	0.00000	12.74792	125.89254	65.00000	
95.04000	4.46684	0.00000	0.00000	12.77905	125.89254	65.00000	
95.08320	2.37137	0.00000	0.00000	12.81064	125.89254	65.00000	
95.12640	1.00000	0.00000	0.00000	12.81112	125.89254	65.00000	
95.16960	3.16228	0.00000	0.00000	12.77869	125.89254	65.00000	
95.21280	5.62341	0.00000	0.00000	12.72281	125.89254	65.00000	
95.25600	7.49894	0.00000	0.00000	12.67234	125.89254	65.00000	
95.29920	8.91251	0.00000	0.00000	12.63477	125.89254	65.00000	
95.34240	10.00000	0.00000	0.00000	12.61074	125.89254	65.00000	
95.38560	10.00000	0.00000	0.00000	12.59692	125.89254	65.00000	
95.42880	10.00000	0.00000	0.00000	12.60056	125.89254	65.00000	
95.47200	8.91251	0.00000	0.00000	12.60605	125.89254	65.00000	
95.51520	8.41395	0.00000	0.00000	12.61494	125.89254	65.00000	
95.55840	7.94328	0.00000	0.00000	12.61597	125.89254	65.00000	
95.60160	7.94328	0.00000	0.00000	12.60816	125.89254	65.00000	
95.64480	8.91251	0.00000	0.00000	12.58910	125.89254	65.00000	
95.68800	10.00000	0.00000	0.00000	12.55871	125.89254	65.00000	
95.73120	11.88502	0.00000	0.00000	12.52677	125.89254	65.00000	
95.77440	13.33521	13.33521	0.00000	12.49698	125.89254	65.00000	
95.81760	14.12538	14.12538	0.00000	12.47134	125.89254	65.00000	
95.86080	15.84893	15.84893	0.00000	12.45616	125.89254	65.00000	
95.90400	15.84893	15.84893	0.00000	12.45012	125.89254	65.00000	
95.94720	14.96236	14.96236	0.00000	12.46256	125.89254	65.00000	
95.99040	14.12538	14.12538	0.00000	12.48610	125.89254	65.00000	
96.03360	12.58925	12.58925	0.00000	12.51313	125.89254	65.00000	
96.07680	11.22018	0.00000	0.00000	12.54696	125.89254	65.00000	
96.12000	9.44061	0.00000	0.00000	12.57711	125.89254	65.00000	
96.16320	8.41395	0.00000	0.00000	12.60701	125.89254	65.00000	
96.20640	7.07946	0.00000	0.00000	12.63191	125.89254	65.00000	
96.24960	6.30957	0.00000	0.00000	12.65384	125.89254	65.00000	
96.29280	5.95662	0.00000	0.00000	12.67077	125.89254	65.00000	
96.33600	5.62341	0.00000	0.00000	12.68689	125.89254	65.00000	
96.37920	5.30884	0.00000	0.00000	12.70504	125.89254	65.00000	
96.42240	5.01187	0.00000	0.00000	12.72396	125.89254	65.00000	
96.46560	4.46684	0.00000	0.00000	12.74931	125.89254	65.00000	
96.50880	3.34965	0.00000	0.00000	12.77839	125.89254	65.00000	
96.55200	2.23872	0.00000	0.00000	12.81197	125.89254	65.00000	
96.59520	1.00000	0.00000	0.00000	12.83701	125.89254	65.00000	
96.63840	1.00000	0.00000	0.00000	12.83826	125.89254	65.00000	
96.68160	2.66073	0.00000	0.00000	12.81801	125.89254	65.00000	
96.72480	3.98107	0.00000	0.00000	12.79018	125.89254	65.00000	
96.76800	5.01187	0.00000	0.00000	12.76638	125.89254	65.00000	
96.81120	5.95662	0.00000	0.00000	12.74780	125.89254	65.00000	
96.85440	6.30957	0.00000	0.00000	12.73615	125.89254	65.00000	
96.89760	6.30957	0.00000	0.00000	12.73386	125.89254	65.00000	
96.94080	5.95662	0.00000	0.00000	12.73704	125.89254	65.00000	
96.98400	5.30884	0.00000	0.00000	12.74535	125.89254	65.00000	
97.02720	4.46684	0.00000	0.00000	12.74667	125.89254	65.00000	
97.07040	4.46684	0.00000	0.00000	12.73583	125.89254	65.00000	
97.11360	4.73151	0.00000	0.00000	12.70351	125.89254	65.00000	
97.15680	5.62341	0.00000	0.00000	12.65468	125.89254	65.00000	
97.20000	6.68344	0.00000	0.00000	12.58754	125.89254	65.00000	
97.24320	7.49894	0.00000	0.00000	12.50537	125.89254	65.00000	
97.28640	8.41395	0.00000	0.00000	12.41216	125.89254	65.00000	
97.32960	8.41395	0.00000	0.00000	12.30770	125.89254	65.00000	
97.37280	8.41395	0.00000	0.00000	12.19609	125.89254	65.00000	
97.41600	7.49894	0.00000	0.00000	12.07470	125.89254	65.00000	
97.45920	6.68344	0.00000	0.00000	11.94040	125.89254	65.00000	
97.50240	5.62341	0.00000	0.00000	11.79827	125.89254	65.00000	
97.54560	4.46684	0.00000	0.00000	11.65376	125.89254	65.00000	
97.58880	3.98107	0.00000	0.00000	11.50615	125.89254	65.00000	
97.63200	3.34965	0.00000	0.00000	11.35977	125.89254	65.00000	
97.67520	3.34965	0.00000	0.00000	11.22746	125.89254	65.00000	
97.71840	3.34965	0.00000	0.00000	11.10483	125.89254	65.00000	
97.76160	3.54813	0.00000	0.00000	11.00698	125.89254	65.00000	
97.80480	3.34965	0.00000	0.00000	10.93463	125.89254	65.00000	
97.84800	3.16228	0.00000	0.00000	10.88646	125.89254	65.00000	
97.89120	2.98538	0.00000	0.00000	10.86008	125.89254	65.00000	
97.93440	2.37137	0.00000	0.00000	10.85018	125.89254	65.00000	
97.97760	1.99526	0.00000	0.00000	10.85673	125.89254	65.00000	
98.02080	1.41254	0.00000	0.00000	10.86663	125.89254	65.00000	
98.06400	1.00000	0.00000	0.00000	10.87574	125.89254	65.00000	
98.10720	1.00000	0.00000	0.00000	10.87382	125.89254	65.00000	
98.15040	1.67880	0.00000	0.00000	10.86163	125.89254	65.00000	
98.19360	2.37137	0.00000	0.00000	10.84020	125.89254	65.00000	
98.23680	2.98538	0.00000	0.00000	10.81743	125.89254	65.00000	
98.28000	3.16228	0.00000	0.00000	10.79060	125.89254	65.00000	
98.32320	3.54813	0.00000	0.00000	10.76032	125.89254	65.00000	
98.36640	3.54813	0.00000	0.00000	10.72553	125.89254	65.00000	
98.40960	3.34965	0.00000	0.00000	10.68307	125.89254	65.00000	
98.45280	3.16228	0.00000	0.00000	10.63298	125.89254	65.00000	
98.49600	2.98538	0.00000	0.00000	10.56931	125.89254	65.00000	
98.53920	2.98538	0.00000	0.00000	10.49071	125.89254	65.00000	
98.58240	3.16228	0.00000	0.00000	10.40295	125.89254	65.00000	
98.62560	3.54813	0.00000	0.00000	10.30668	125.89254	65.00000	
98.66880	3.98107	0.00000	0.00000	10.20818	125.89254	65.00000	
98.71200	4.46684	0.00000	0.00000	10.12083	125.89254	65.00000	
98.75520	4.46684	0.00000	0.00000	10.04170	125.89254	65.00000	
98.79840	4.46684	0.00000	0.00000	9.97268	125.89254	65.00000	
98.84160	4.21697	0.00000	0.00000	9.91609	125.89254	65.00000	
98.88480	3.98107	0.00000	0.00000	9.87277	125.89254	65.00000	
98.92800	3.54813	0.00000	0.00000	9.83579	125.89254	65.00000	
98.97120	3.16228	0.00000	0.00000	9.80500	125.89254	65.00000	
99.01440	2.98538	0.00000	0.00000	9.77715	125.89254	65.00000	
99.05760	2.98538	0.00000	0.00000	9.75442	125.89254	65.00000	
99.10080	3.16228	0.00000	0.00000	9.73681	125.89254	65.00000	
99.14400	3.34965	0.00000	0.00000	9.72942	125.89254	65.00000	
99.18720	3.75837	0.00000	0.00000	9.72893	125.89254	65.00000	
99.23040	3.98107	0.00000	0.00000	9.72694	125.89254	65.00000	
99.27360	4.46684	0.00000	0.00000	9.71574	125.89254	65.00000	
99.31680	5.30884	0.00000	0.00000	9.69623	125.89254	65.00000	
99.36000	5.62341	0.00000	0.00000	9.66277	125.89254	65.00000	
99.40320	6.30957	0.00000	0.00000	9.61896	125.89254	65.00000	
99.44640	6.68344	0.00000	0.00000	9.55774	125.89254	65.00000	
99.48960	6.68344	0.00000	0.00000	9.48588	125.89254	65.00000	
99.53280	6.68344	0.00000	0.00000	9.39568	125.89254	65.00000	
99.57600	6.30957	0.00000	0.00000	9.29109	125.89254	65.00000	
99.61920	5.62341	0.00000	0.00000	9.18128	125.89254	65.00000	
99.66240	4.73151	0.00000	0.00000	9.06421	125.89254	65.00000	
99.70560	3.98107	0.00000	0.00000	8.95615	125.89254	65.00000	
99.74880	3.16228	0.00000	0.00000	8.84929	125.89254	65.00000	
99.79200	2.37137	0.00000	0.00000	8.75452	125.89254	65.00000	
99.83520	1.99526	0.00000	0.00000	8.67535	125.89254	65.00000	
99.87840	1.67880	0.00000	0.00000	8.60472	125.89254	65.00000	
99.92160	1.67880	0.00000	0.00000	8.54987	125.89254	65.00000	
99.96480	1.67880	0.00000	0.00000	8.50883	125.89254	65.00000	
100.00800	1.67880	0.00000	0.00000	8.48379	125.89254	65.00000	
100.05120	1.67880	0.00000	0.00000	8.46817	125.89254	65.00000	
100.09440	1.67880	0.00000	0.00000	8.45694	125.89254	65.00000	
100.13760	1.99526	0.00000	0.00000	8.45274	125.89254	65.00000	
100.18080	1.99526	0.00000	0.00000	8.44816	125.89254	65.00000	
100.22400	1.99526	0.00000	0.00000	8.44465	125.89254	65.00000	
100.26720	2.23872	0.00000	0.00000	8.43750	125.89254	65.00000	
100.31040	2.23872	0.00000	0.00000	8.42533	125.89254	65.00000	
100.35360	2.37137	0.00000	0.00000	8.41483	125.89254	65.00000	
100.39680	2.37137	0.00000	0.00000	8.40498	125.89254	65.00000	
100.44000	2.37137	0.00000	0.00000	8.40138	125.89254	65.00000	
100.48320	2.23872	0.00000	0.00000	8.40395	125.89254	65.00000	
100.52640	2.23872	0.00000	0.00000	8.41954	125.89254	65.00000	
100.56960	2.23872	0.00000	0.00000	8.44974	125.89254	65.00000	
100.61280	1.99526	0.00000	0.00000	8.48675	125.89254	65.00000	
100.65600	2.23872	0.00000	0.00000	8.53021	125.89254	65.00000	
100.69920	2.23872	0.00000	0.00000	8.57271	125.89254	65.00000	
100.74240	2.37137	0.00000	0.00000	8.62550	125.89254	65.00000	
100.78560	2.37137	0.00000	0.00000	8.68292	125.89254	65.00000	
100.82880	2.66073	0.00000	0.00000	8.74489	125.89254	65.00000	
100.87200	2.66073	0.00000	0.00000	8.81065	125.89254	65.00000	
100.91520	2.66073	0.00000	0.00000	8.87737	125.89254	65.00000	
100.95840	2.81838	0.00000	0.00000	8.94408	125.89254	65.00000	
101.00160	2.81838	0.00000	0.00000	9.00700	125.89254	65.00000	
101.04480	2.81838	0.00000	0.00000	9.06861	125.89254	65.00000	
101.08800	2.66073	0.00000	0.00000	9.12044	125.89254	65.00000	
101.13120	2.66073	0.00000	0.00000	9.16885	125.89254	65.00000	
101.17440	2.37137	0.00000	0.00000	9.20895	125.89254	65.00000	
101.21760	2.37137	0.00000	0.00000	9.24600	125.89254	65.00000	
101.26080	2.23872	0.00000	0.00000	9.27573	125.89254	65.00000	
101.30400	1.99526	0.00000	0.00000	9.30662	125.89254	65.00000	
101.34720	1.67880	0.00000	0.00000	9.33666	125.89254	65.00000	
101.39040	1.41254	0.00000	0.00000	9.35989	125.89254	65.00000	
101.43360	1.00000	0.00000	0.00000	9.37037	125.89254	65.00000	
101.47680	1.00000	0.00000	0.00000	9.37023	125.89254	65.00000	
101.52000	1.00000	0.00000	0.00000	9.36359	125.89254	65.00000	
101.56320	1.00000	0.00000	0.00000	9.35207	125.89254	65.00000	
101.60640	1.41254	0.00000	0.00000	9.34385	125.89254	65.00000	
101.64960	1.67880	0.00000	0.00000	9.34082	125.89254	65.00000	
101.69280	2.23872	0.00000	0.00000	9.34843	125.89254	65.00000	
101.73600	2.66073	0.00000	0.00000	9.36052	125.89254	65.00000	
101.77920	2.98538	0.00000	0.00000	9.36771	125.89254	65.00000	
101.82240	2.98538	0.00000	0.00000	9.36376	125.89254	65.00000	
101.86560	2.98538	0.00000	0.00000	9.34969	125.89254	65.00000	
101.90880	2.66073	0.00000	0.00000	9.33107	125.89254	65.00000	
101.95200	2.23872	0.00000	0.00000	9.30708	125.89254	65.00000	
101.99520	1.99526	0.00000	0.00000	9.28749	125.89254	65.00000	
102.03840	1.41254	0.00000	0.00000	9.27438	125.89254	65.00000	
102.08160	1.00000	0.00000	0.00000	9.27166	125.89254	65.00000	
102.12480	1.00000	0.00000	0.00000	9.27464	125.89254	65.00000	
102.16800	1.00000	0.00000	0.00000	9.25903	125.89254	65.00000	
102.21120	1.00000	0.00000	0.00000	9.22564	125.89254	65.00000	
102.25440	1.41254	0.00000	0.00000	9.17871	125.89254	65.00000	
102.29760	1.41254	0.00000	0.00000	9.12157	125.89254	65.00000	
102.34080	1.41254	0.00000	0.00000	9.05955	125.89254	65.00000	
102.38400	1.41254	0.00000	0.00000	8.99754	125.89254	65.00000	
102.42720	1.41254	0.00000	0.00000	8.93552	125.89254	65.00000	
102.47040	1.41254	0.00000	0.00000	8.88136	125.89254	65.00000	
102.51360	1.41254	0.00000	0.00000	8.83080	125.89254	65.00000	
102.55680	1.41254	0.00000	0.00000	8.78364	125.89254	65.00000	
102.60000	1.41254	0.00000	0.00000	8.73648	125.89254	65.00000	
102.64320	1.41254	0.00000	0.00000	8.68231	125.89254	65.00000	
102.68640	1.41254	0.00000	0.00000	8.62222	125.89254	65.00000	
102.72960	1.41254	0.00000	0.00000	8.55080	125.89254	65.00000	
102.77280	1.41254	0.00000	0.00000	8.47067	125.89254	65.00000	
102.81600	1.41254	0.00000	0.00000	8.38877	125.89254	65.00000	
102.85920	1.00000	0.00000	0.00000	8.29651	125.89254	65.00000	
102.90240	1.00000	0.00000	0.00000	8.20539	125.89254	65.00000	
102.94560	1.00000	0.00000	0.00000	8.11889	125.89254	65.00000	
102.98880	1.00000	0.00000	0.00000	8.03972	125.89254	65.00000	
103.03200	1.00000	0.00000	0.00000	7.97165	125.89254	65.00000	
103.07520	1.00000	0.00000	0.00000	7.91048	125.89254	65.00000	
103.11840	1.41254	0.00000	0.00000	7.85795	125.89254	65.00000	
103.16160	1.99526	0.00000	0.00000	7.80689	125.89254	65.00000	
103.20480	2.81838	0.00000	0.00000	7.76318	125.89254	65.00000	
103.24800	3.54813	0.00000	0.00000	7.72313	125.89254	65.00000	
103.29120	4.21697	0.00000	0.00000	7.68552	125.89254	65.00000	
103.33440	4.73151	0.00000	0.00000	7.65050	125.89254	65.00000	
103.37760	5.01187	0.00000	0.00000	7.61869	125.89254	65.00000	
103.42080	5.30884	0.00000	0.00000	7.59067	125.89254	65.00000	
103.46400	5.01187	0.00000	0.00000	7.56766	125.89254	65.00000	
103.50720	4.73151	0.00000	0.00000	7.55677	125.89254	65.00000	
103.55040	4.46684	0.00000	0.00000	7.55688	125.89254	65.00000	
103.59360	3.75837	0.00000	0.00000	7.56821	125.89254	65.00000	
103.63680	3.16228	0.00000	0.00000	7.58012	125.89254	65.00000	
103.68000	2.81838	0.00000	0.00000	7.57814	125.89254	65.00000	
103.72320	2.37137	0.00000	0.00000	7.56504	125.89254	65.00000	
103.76640	1.99526	0.00000	0.00000	7.54430	125.89254	65.00000	
103.80960	1.67880	0.00000	0.00000	7.51350	125.89254	65.00000	
103.85280	1.67880	0.00000	0.00000	7.47745	125.89254	65.00000	
103.89600	1.67880	0.00000	0.00000	7.43910	125.89254	65.00000	
103.93920	1.67880	0.00000	0.00000	7.40629	125.89254	65.00000	
103.98240	1.67880	0.00000	0.00000	7.38007	125.89254	65.00000	
104.02560	1.67880	0.00000	0.00000	7.36591	125.89254	65.00000	
104.06880	1.41254	0.00000	0.00000	7.35592	125.89254	65.00000	
104.11200	1.41254	0.00000	0.00000	7.34930	125.89254	65.00000	
104.15520	1.41254	0.00000	0.00000	7.33915	125.89254	65.00000	
104.19840	1.41254	0.00000	0.00000	7.32505	125.89254	65.00000	
104.24160	1.41254	0.00000	0.00000	7.31151	125.89254	65.00000	
104.28480	1.41254	0.00000	0.00000	7.29631	125.89254	65.00000	
104.32800	1.41254	0.00000	0.00000	7.28667	125.89254	65.00000	
104.37120	1.41254	0.00000	0.00000	7.28304	125.89254	65.00000	
104.41440	1.00000	0.00000	0.00000	7.29263	125.89254	65.00000	
104.45760	1.00000	0.00000	0.00000	7.30811	125.89254	65.00000	
104.50080	1.00000	0.00000	0.00000	7.32826	125.89254	65.00000	
104.54400	1.00000	0.00000	0.00000	7.35676	125.89254	65.00000	
104.58720	1.00000	0.00000	0.00000	7.38877	125.89254	65.00000	
104.63040	1.00000	0.00000	0.00000	7.42195	125.89254	65.00000	
104.67360	1.00000	0.00000	0.00000	7.44893	125.89254	65.00000	
104.71680	1.41254	0.00000	0.00000	7.46811	125.89254	65.00000	
104.76000	1.67880	0.00000	0.00000	7.48314	125.89254	65.00000	
104.80320	1.67880	0.00000	0.00000	7.50260	125.89254	65.00000	
104.84640	1.67880	0.00000	0.00000	7.52278	125.89254	65.00000	
104.88960	1.67880	0.00000	0.00000	7.54195	125.89254	65.00000	
104.93280	1.99526	0.00000	0.00000	7.56784	125.89254	65.00000	
104.97600	1.67880	0.00000	0.00000	7.59404	125.89254	65.00000	
105.01920	1.67880	0.00000	0.00000	7.62673	125.89254	65.00000	
105.06240	1.67880	0.00000	0.00000	7.65571	125.89254	65.00000	
105.10560	1.67880	0.00000	0.00000	7.68265	125.89254	65.00000	
105.14880	1.67880	0.00000	0.00000	7.70098	125.89254	65.00000	
105.19200	1.67880	0.00000	0.00000	7.71100	125.89254	65.00000	
105.23520	1.67880	0.00000	0.00000	7.71228	125.89254	65.00000	
105.27840	1.67880	0.00000	0.00000	7.70979	125.89254	65.00000	
105.32160	1.67880	0.00000	0.00000	7.70129	125.89254	65.00000	
105.36480	1.67880	0.00000	0.00000	7.69376	125.89254	65.00000	
105.40800	1.41254	0.00000	0.00000	7.68590	125.89254	65.00000	
105.45120	1.41254	0.00000	0.00000	7.68238	125.89254	65.00000	
105.49440	1.00000	0.00000	0.00000	7.67821	125.89254	65.00000	
105.53760	1.00000	0.00000	0.00000	7.67404	125.89254	65.00000	
105.58080	1.00000	0.00000	0.00000	7.66737	125.89254	65.00000	
105.62400	1.00000	0.00000	0.00000	7.65317	125.89254	65.00000	
105.66720	1.41254	0.00000	0.00000	7.63585	125.89254	65.00000	
105.71040	1.41254	0.00000	0.00000	7.61678	125.89254	65.00000	
105.75360	1.41254	0.00000	0.00000	7.59701	125.89254	65.00000	
105.79680	1.67880	0.00000	0.00000	7.57671	125.89254	65.00000	
105.84000	1.99526	0.00000	0.00000	7.55742	125.89254	65.00000	
105.88320	2.23872	0.00000	0.00000	7.54619	125.89254	65.00000	
105.92640	2.23872	0.00000	0.00000	7.54290	125.89254	65.00000	
105.96960	2.66073	0.00000	0.00000	7.54385	125.89254	65.00000	
106.01280	3.16228	0.00000	0.00000	7.54700	125.89254	65.00000	
106.05600	3.54813	0.00000	0.00000	7.55481	125.89254	65.00000	
106.09920	4.21697	0.00000	0.00000	7.56125	125.89254	65.00000	
106.14240	4.73151	0.00000	0.00000	7.56736	125.89254	65.00000	
106.18560	5.30884	0.00000	0.00000	7.57068	125.89254	65.00000	
106.22880	5.62341	0.00000	0.00000	7.57382	125.89254	65.00000	
106.27200	5.62341	0.00000	0.00000	7.57346	125.89254	65.00000	
106.31520	5.62341	0.00000	0.00000	7.56785	125.89254	65.00000	
106.35840	5.30884	0.00000	0.00000	7.56434	125.89254	65.00000	
106.40160	4.46684	0.00000	0.00000	7.55787	125.89254	65.00000	
106.44480	3.75837	0.00000	0.00000	7.55057	125.89254	65.00000	
106.48800	2.98538	0.00000	0.00000	7.54259	125.89254	65.00000	
106.53120	2.23872	0.00000	0.00000	7.53353	125.89254	65.00000	
106.57440	1.67880	0.00000	0.00000	7.52351	125.89254	65.00000	
106.61760	1.41254	0.00000	0.00000	7.51306	125.89254	65.00000	
106.66080	1.41254	0.00000	0.00000	7.50173	125.89254	65.00000	
106.70400	1.67880	0.00000	0.00000	7.49261	125.89254	65.00000	
106.74720	1.67880	0.00000	0.00000	7.48707	125.89254	65.00000	
106.79040	1.67880	0.00000	0.00000	7.48803	125.89254	65.00000	
106.83360	1.41254	0.00000	0.00000	7.49065	125.89254	65.00000	
106.87680	1.00000	0.00000	0.00000	7.49363	125.89254	65.00000	
106.92000	1.00000	0.00000	0.00000	7.49171	125.89254	65.00000	
106.96320	1.00000	0.00000	0.00000	7.48681	125.89254	65.00000	
107.00640	1.00000	0.00000	0.00000	7.48681	125.89254	65.00000	
107.04960	1.00000	0.00000	0.00000	7.49092	125.89254	65.00000	
107.09280	1.41254	0.00000	0.00000	7.49951	125.89254	65.00000	
107.13600	1.67880	0.00000	0.00000	7.50837	125.89254	65.00000	
107.17920	1.99526	0.00000	0.00000	7.52216	125.89254	65.00000	
107.22240	2.23872	0.00000	0.00000	7.54205	125.89254	65.00000	
107.26560	2.23872	0.00000	0.00000	7.55942	125.89254	65.00000	
107.30880	2.66073	0.00000	0.00000	7.57619	125.89254	65.00000	
107.35200	2.98538	0.00000	0.00000	7.58724	125.89254	65.00000	
107.39520	3.34965	0.00000	0.00000	7.59284	125.89254	65.00000	
107.43840	3.98107	0.00000	0.00000	7.58983	125.89254	65.00000	
107.48160	5.01187	0.00000	0.00000	7.57791	125.89254	65.00000	
107.52480	6.30957	0.00000	0.00000	7.55597	125.89254	65.00000	
107.56800	7.94328	7.94328	0.00000	7.52413	125.89254	65.00000	
107.61120	10.00000	10.00000	0.00000	7.48658	125.89254	65.00000	
107.65440	11.88502	11.88502	0.00000	7.44018	125.89254	65.00000	
107.69760	14.12538	14.12538	0.00000	7.38712	125.89254	65.00000	
107.74080	16.78804	16.78804	0.00000	7.33952	125.89254	65.00000	
107.78400	17.78279	17.78279	0.00000	7.30050	125.89254	65.00000	
107.82720	18.83649	18.83649	0.00000	7.27862	125.89254	65.00000	
107.87040	18.83649	18.83649	0.00000	7.26392	125.89254	65.00000	
107.91360	18.83649	18.83649	0.00000	7.26672	125.89254	65.00000	
107.95680	17.78279	17.78279	0.00000	7.27829	125.89254	65.00000	
108.00000	16.78804	16.78804	0.00000	7.30512	125.89254	65.00000	
108.04320	14.96236	14.96236	0.00000	7.33845	125.89254	65.00000	
108.08640	13.33521	13.33521	0.00000	7.38228	125.89254	65.00000	
108.12960	11.22018	11.22018	0.00000	7.42578	125.89254	65.00000	
108.17280	9.44061	9.44061	0.00000	7.47236	125.89254	65.00000	
108.21600	7.49894	0.00000	0.00000	7.51360	125.89254	65.00000	
108.25920	5.95662	0.00000	0.00000	7.54863	125.89254	65.00000	
108.30240	5.01187	0.00000	0.00000	7.57504	125.89254	65.00000	
108.34560	4.21697	0.00000	0.00000	7.59320	125.89254	65.00000	
108.38880	3.75837	0.00000	0.00000	7.60798	125.89254	65.00000	
108.43200	3.54813	0.00000	0.00000	7.62176	125.89254	65.00000	
108.47520	3.54813	0.00000	0.00000	7.63527	125.89254	65.00000	
108.51840	3.54813	0.00000	0.00000	7.64809	125.89254	65.00000	
108.56160	3.75837	0.00000	0.00000	7.66336	125.89254	65.00000	
108.60480	3.98107	0.00000	0.00000	7.67878	125.89254	65.00000	
108.64800	3.98107	0.00000	0.00000	7.69731	125.89254	65.00000	
108.69120	3.98107	0.00000	0.00000	7.71531	125.89254	65.00000	
108.73440	3.98107	0.00000	0.00000	7.73390	125.89254	65.00000	
108.77760	3.75837	0.00000	0.00000	7.75524	125.89254	65.00000	
108.82080	3.34965	0.00000	0.00000	7.77921	125.89254	65.00000	
108.86400	2.98538	0.00000	0.00000	7.80386	125.89254	65.00000	
108.90720	2.37137	0.00000	0.00000	7.82859	125.89254	65.00000	
108.95040	1.99526	0.00000	0.00000	7.85795	125.89254	65.00000	
108.99360	1.41254	0.00000	0.00000	7.88570	125.89254	65.00000	
109.03680	1.00000	0.00000	0.00000	7.91314	125.89254	65.00000	
109.08000	1.00000	0.00000	0.00000	7.93765	125.89254	65.00000	
109.12320	1.00000	0.00000	0.00000	7.95459	125.89254	65.00000	
109.16640	1.41254	0.00000	0.00000	7.96858	125.89254	65.00000	
109.20960	1.41254	0.00000	0.00000	7.98122	125.89254	65.00000	
109.25280	1.41254	0.00000	0.00000	7.99023	125.89254	65.00000	
109.29600	1.41254	0.00000	0.00000	7.99444	125.89254	65.00000	
109.33920	1.41254	0.00000	0.00000	7.99444	125.89254	65.00000	
109.38240	1.41254	0.00000	0.00000	8.00136	125.89254	65.00000	
109.42560	1.41254	0.00000	0.00000	8.01991	125.89254	65.00000	
109.46880	1.41254	0.00000	0.00000	8.05528	125.89254	65.00000	
109.51200	1.41254	0.00000	0.00000	8.10944	125.89254	65.00000	
109.55520	1.41254	0.00000	0.00000	8.18506	125.89254	65.00000	
109.59840	1.41254	0.00000	0.00000	8.28099	125.89254	65.00000	
109.64160	1.67880	0.00000	0.00000	8.38782	125.89254	65.00000	
109.68480	1.99526	0.00000	0.00000	8.50768	125.89254	65.00000	
109.72800	2.23872	0.00000	0.00000	8.64510	125.89254	65.00000	
109.77120	2.37137	0.00000	0.00000	8.79177	125.89254	65.00000	
109.81440	2.66073	0.00000	0.00000	8.93905	125.89254	65.00000	
109.85760	2.81838	0.00000	0.00000	9.08906	125.89254	65.00000	
109.90080	2.98538	0.00000	0.00000	9.23085	125.89254	65.00000	
109.94400	3.16228	0.00000	0.00000	9.36523	125.89254	65.00000	
109.98720	3.16228	0.00000	0.00000	9.48515	125.89254	65.00000	
110.03040	3.16228	0.00000	0.00000	9.59238	125.89254	65.00000	
110.07360	3.16228	0.00000	0.00000	9.68146	125.89254	65.00000	
110.11680	3.16228	0.00000	0.00000	9.75229	125.89254	65.00000	
110.16000	3.16228	0.00000	0.00000	9.80352	125.89254	65.00000	
110.20320	2.98538	0.00000	0.00000	9.83791	125.89254	65.00000	
110.24640	2.66073	0.00000	0.00000	9.85730	125.89254	65.00000	
110.28960	2.23872	0.00000	0.00000	9.85962	125.89254	65.00000	
110.33280	1.99526	0.00000	0.00000	9.85159	125.89254	65.00000	
110.37600	1.41254	0.00000	0.00000	9.83646	125.89254	65.00000	
110.41920	1.00000	0.00000	0.00000	9.81744	125.89254	65.00000	
110.46240	1.00000	0.00000	0.00000	9.79863	125.89254	65.00000	
110.50560	1.00000	0.00000	0.00000	9.77887	125.89254	65.00000	
110.54880	1.00000	0.00000	0.00000	9.76278	125.89254	65.00000	
110.59200	1.00000	0.00000	0.00000	9.75005	125.89254	65.00000	
110.63520	1.00000	0.00000	0.00000	9.73933	125.89254	65.00000	
110.67840	1.00000	0.00000	0.00000	9.72918	125.89254	65.00000	
110.72160	1.00000	0.00000	0.00000	9.71928	125.89254	65.00000	
110.76480	1.00000	0.00000	0.00000	9.71209	125.89254	65.00000	
110.80800	1.00000	0.00000	0.00000	9.70719	125.89254	65.00000	
110.85120	1.00000	0.00000	0.00000	9.69931	125.89254	65.00000	
110.89440	1.41254	0.00000	0.00000	9.68950	125.89254	65.00000	
110.93760	1.67880	0.00000	0.00000	9.67566	125.89254	65.00000	
110.98080	2.23872	0.00000	0.00000	9.66060	125.89254	65.00000	
111.02400	2.81838	0.00000	0.00000	9.64220	125.89254	65.00000	
111.06720	3.54813	0.00000	0.00000	9.62494	125.89254	65.00000	
111.11040	4.21697	0.00000	0.00000	9.60814	125.89254	65.00000	
111.15360	4.73151	0.00000	0.00000	9.59315	125.89254	65.00000	
111.19680	5.62341	0.00000	0.00000	9.57997	125.89254	65.00000	
111.24000	6.30957	0.00000	0.00000	9.56898	125.89254	65.00000	
111.28320	7.07946	0.00000	0.00000	9.56445	125.89254	65.00000	
111.32640	7.49894	0.00000	0.00000	9.56061	125.89254	65.00000	
111.36960	8.41395	0.00000	0.00000	9.56361	125.89254	65.00000	
111.41280	8.41395	0.00000	0.00000	9.57540	125.89254	65.00000	
111.45600	8.41395	0.00000	0.00000	9.59532	125.89254	65.00000	
111.49920	8.41395	0.00000	0.00000	9.61524	125.89254	65.00000	
111.54240	8.41395	0.00000	0.00000	9.63856	125.89254	65.00000	
111.58560	7.94328	0.00000	0.00000	9.66078	125.89254	65.00000	
111.62880	7.49894	0.00000	0.00000	9.68641	125.89254	65.00000	
111.67200	6.68344	0.00000	0.00000	9.70715	125.89254	65.00000	
111.71520	6.30957	0.00000	0.00000	9.71574	125.89254	65.00000	
111.75840	6.30957	0.00000	0.00000	9.71609	125.89254	65.00000	
111.80160	5.95662	0.00000	0.00000	9.71373	125.89254	65.00000	
111.84480	5.95662	0.00000	0.00000	9.71436	125.89254	65.00000	
111.88800	5.95662	0.00000	0.00000	9.71677	125.89254	65.00000	
111.93120	5.62341	0.00000	0.00000	9.71689	125.89254	65.00000	
111.97440	5.62341	0.00000	0.00000	9.72600	125.89254	65.00000	
112.01760	5.01187	0.00000	0.00000	9.73472	125.89254	65.00000	
112.06080	4.73151	0.00000	0.00000	9.74716	125.89254	65.00000	
112.10400	4.21697	0.00000	0.00000	9.75622	125.89254	65.00000	
112.14720	3.75837	0.00000	0.00000	9.76755	125.89254	65.00000	
112.19040	3.16228	0.00000	0.00000	9.77573	125.89254	65.00000	
112.23360	2.81838	0.00000	0.00000	9.78382	125.89254	65.00000	
112.27680	2.37137	0.00000	0.00000	9.78857	125.89254	65.00000	
112.32000	2.23872	0.00000	0.00000	9.79259	125.89254	65.00000	
112.36320	1.99526	0.00000	0.00000	9.79338	125.89254	65.00000	
112.40640	1.99526	0.00000	0.00000	9.79514	125.89254	65.00000	
112.44960	1.99526	0.00000	0.00000	9.79514	125.89254	65.00000	
112.49280	1.99526	0.00000	0.00000	9.79828	125.89254	65.00000	
112.53600	2.23872	0.00000	0.00000	9.80318	125.89254	65.00000	
112.57920	1.99526	0.00000	0.00000	9.80809	125.89254	65.00000	
112.62240	1.99526	0.00000	0.00000	9.81299	125.89254	65.00000	
112.66560	2.23872	0.00000	0.00000	9.81491	125.89254	65.00000	
112.70880	1.99526	0.00000	0.00000	9.81508	125.89254	65.00000	
112.75200	2.23872	0.00000	0.00000	9.81604	125.89254	65.00000	
112.79520	2.37137	0.00000	0.00000	9.80889	125.89254	65.00000	
112.83840	2.98538	0.00000	0.00000	9.79792	125.89254	65.00000	
112.88160	3.75837	0.00000	0.00000	9.78555	125.89254	65.00000	
112.92480	4.21697	0.00000	0.00000	9.77712	125.89254	65.00000	
112.96800	4.73151	0.00000	0.00000	9.76728	125.89254	65.00000	
113.01120	5.62341	0.00000	0.00000	9.75712	125.89254	65.00000	
113.05440	5.62341	0.00000	0.00000	9.74300	125.89254	65.00000	
113.09760	5.95662	0.00000	0.00000	9.72872	125.89254	65.00000	
113.14080	5.62341	0.00000	0.00000	9.71717	125.89254	65.00000	
113.18400	5.30884	0.00000	0.00000	9.72185	125.89254	65.00000	
113.22720	4.73151	0.00000	0.00000	9.74555	125.89254	65.00000	
113.27040	4.21697	0.00000	0.00000	9.79556	125.89254	65.00000	
113.31360	3.98107	0.00000	0.00000	9.86550	125.89254	65.00000	
113.35680	3.54813	0.00000	0.00000	9.95466	125.89254	65.00000	
113.40000	3.34965	0.00000	0.00000	10.06299	125.89254	65.00000	
113.44320	3.34965	0.00000	0.00000	10.19895	125.89254	65.00000	
113.48640	3.34965	0.00000	0.00000	10.34864	125.89254	65.00000	
113.52960	3.34965	0.00000	0.00000	10.51387	125.89254	65.00000	
113.57280	3.34965	0.00000	0.00000	10.70663	125.89254	65.00000	
113.61600	3.16228	0.00000	0.00000	10.92743	125.89254	65.00000	
113.65920	2.98538	0.00000	0.00000	11.16410	125.89254	65.00000	
113.70240	2.66073	0.00000	0.00000	11.43006	125.89254	65.00000	
113.74560	2.23872	0.00000	0.00000	11.73190	125.89254	65.00000	
113.78880	1.67880	0.00000	0.00000	12.07048	125.89254	65.00000	
113.83200	1.41254	0.00000	0.00000	12.43115	125.89254	65.00000	
113.87520	1.00000	0.00000	0.00000	12.79077	125.89254	65.00000	
113.91840	1.00000	0.00000	0.00000	13.14356	125.89254	65.00000	
113.96160	1.67880	0.00000	0.00000	13.46603	125.89254	65.00000	
114.00480	2.66073	0.00000	0.00000	13.76298	125.89254	65.00000	
114.04800	3.54813	0.00000	0.00000	14.00884	125.89254	65.00000	
114.09120	4.21697	0.00000	0.00000	14.19928	125.89254	65.00000	
114.13440	4.73151	0.00000	0.00000	14.33611	125.89254	65.00000	
114.17760	5.30884	0.00000	0.00000	14.42827	125.89254	65.00000	
114.22080	5.30884	0.00000	0.00000	14.47611	125.89254	65.00000	
114.26400	5.30884	0.00000	0.00000	14.50765	125.89254	65.00000	
114.30720	5.01187	0.00000	0.00000	14.54008	125.89254	65.00000	
114.35040	4.46684	0.00000	0.00000	14.58227	125.89254	65.00000	
114.39360	3.98107	0.00000	0.00000	14.63682	125.89254	65.00000	
114.43680	3.54813	0.00000	0.00000	14.71950	125.89254	65.00000	
114.48000	3.16228	0.00000	0.00000	14.86295	125.89254	65.00000	
114.52320	2.81838	0.00000	0.00000	15.08212	125.89254	65.00000	
114.56640	2.37137	0.00000	0.00000	15.41656	125.89254	65.00000	
114.60960	1.99526	0.00000	0.00000	15.86382	125.89254	65.00000	
114.65280	1.67880	0.00000	0.00000	16.46475	125.89254	65.00000	
114.69600	1.67880	0.00000	0.00000	17.22331	125.89254	65.00000	
114.73920	1.67880	0.00000	0.00000	18.06508	125.89254	65.00000	
114.78240	1.67880	0.00000	0.00000	19.01717	125.89254	65.00000	
114.82560	1.67880	0.00000	0.00000	20.09121	125.89254	65.00000	
114.86880	1.99526	0.00000	0.00000	21.16253	125.89254	65.00000	
114.91200	2.37137	0.00000	0.00000	22.23177	125.89254	65.00000	
114.95520	2.66073	0.00000	0.00000	23.24073	125.89254	65.00000	
114.99840	2.98538	0.00000	0.00000	24.13386	125.89254	65.00000	
115.04160	3.16228	0.00000	0.00000	24.93132	125.89254	65.00000	
115.08480	3.16228	0.00000	0.00000	25.59996	125.89254	65.00000	
115.12800	2.98538	0.00000	0.00000	26.12903	125.89254	65.00000	
115.17120	2.81838	0.00000	0.00000	26.52013	125.89254	65.00000	
115.21440	2.66073	0.00000	0.00000	26.79298	125.89254	65.00000	
115.25760	2.37137	0.00000	0.00000	26.95944	125.89254	65.00000	
115.30080	1.99526	0.00000	0.00000	27.04929	125.89254	65.00000	
115.34400	1.99526	0.00000	0.00000	27.08055	125.89254	65.00000	
115.38720	2.23872	0.00000	0.00000	27.09973	125.89254	65.00000	
115.43040	2.66073	0.00000	0.00000	27.13513	125.89254	65.00000	
115.47360	2.98538	0.00000	0.00000	27.18108	125.89254	65.00000	
115.51680	3.54813	0.00000	0.00000	27.23175	125.89254	65.00000	
115.56000	3.98107	0.00000	0.00000	27.27974	125.89254	65.00000	
115.60320	4.46684	0.00000	0.00000	27.31894	125.89254	65.00000	
115.64640	4.73151	0.00000	0.00000	27.35092	125.89254	65.00000	
115.68960	5.01187	0.00000	0.00000	27.37685	125.89254	65.00000	
115.73280	5.30884	0.00000	0.00000	27.39220	125.89254	65.00000	
115.77600	5.30884	0.00000	0.00000	27.40340	125.89254	65.00000	
115.81920	5.01187	0.00000	0.00000	27.41213	125.89254	65.00000	
115.86240	4.73151	0.00000	0.00000	27.41757	125.89254	65.00000	
115.90560	4.73151	0.00000	0.00000	27.42151	125.89254	65.00000	
115.94880	4.46684	0.00000	0.00000	27.42794	125.89254	65.00000	
115.99200	4.21697	0.00000	0.00000	27.44028	125.89254	65.00000	
116.03520	3.98107	0.00000	0.00000	27.45530	125.89254	65.00000	
116.07840	3.75837	0.00000	0.00000	27.47147	125.89254	65.00000	
116.12160	3.34965	0.00000	0.00000	27.48457	125.89254	65.00000	
116.16480	3.16228	0.00000	0.00000	27.49250	125.89254	65.00000	
116.20800	2.66073	0.00000	0.00000	27.49930	125.89254	65.00000	
116.25120	1.99526	0.00000	0.00000	27.50896	125.89254	65.00000	
116.29440	1.41254	0.00000	0.00000	27.51105	125.89254	65.00000	
116.33760	2.37137	0.00000	0.00000	27.50572	125.89254	65.00000	
116.38080	3.98107	0.00000	0.00000	27.48434	125.89254	65.00000	
116.42400	6.30957	0.00000	0.00000	27.45736	125.89254	65.00000	
116.46720	8.91251	0.00000	0.00000	27.42425	125.89254	65.00000	
116.51040	11.88502	0.00000	0.00000	27.38990	125.89254	65.00000	
116.55360	14.96236	0.00000	0.00000	27.36116	125.89254	65.00000	
116.59680	16.78804	0.00000	0.00000	27.33910	125.89254	65.00000	
116.64000	18.83649	0.00000	0.00000	27.31657	125.89254	65.00000	
116.68320	21.13489	0.00000	0.00000	27.29398	125.89254	65.00000	
116.72640	22.38721	0.00000	0.00000	27.27932	125.89254	65.00000	
116.76960	22.38721	0.00000	0.00000	27.27598	125.89254	65.00000	
116.81280	22.38721	0.00000	0.00000	27.28503	125.89254	65.00000	
116.85600	21.13489	0.00000	0.00000	27.29667	125.89254	65.00000	
116.89920	19.95262	0.00000	0.00000	27.31856	125.89254	65.00000	
116.94240	17.78279	0.00000	0.00000	27.34112	125.89254	65.00000	
116.98560	15.84893	0.00000	0.00000	27.37329	125.89254	65.00000	
117.02880	13.33521	0.00000	0.00000	27.40507	125.89254	65.00000	
117.07200	11.22018	0.00000	0.00000	27.44252	125.89254	65.00000	
117.11520	8.91251	0.00000	0.00000	27.47506	125.89254	65.00000	
117.15840	7.07946	0.00000	0.00000	27.50704	125.89254	65.00000	
117.20160	5.30884	0.00000	0.00000	27.53442	125.89254	65.00000	
117.24480	3.54813	0.00000	0.00000	27.55940	125.89254	65.00000	
117.28800	2.37137	0.00000	0.00000	27.58158	125.89254	65.00000	
117.33120	1.67880	0.00000	0.00000	27.59988	125.89254	65.00000	
117.37440	1.67880	0.00000	0.00000	27.61954	125.89254	65.00000	
117.41760	1.99526	0.00000	0.00000	27.64420	125.89254	65.00000	
117.46080	1.99526	0.00000	0.00000	27.67354	125.89254	65.00000	
117.50400	2.23872	0.00000	0.00000	27.71189	125.89254	65.00000	
117.54720	1.99526	0.00000	0.00000	27.75807	125.89254	65.00000	
117.59040	1.67880	0.00000	0.00000	27.81097	125.89254	65.00000	
117.63360	1.41254	0.00000	0.00000	27.86830	125.89254	65.00000	
117.67680	1.00000	0.00000	0.00000	27.92674	125.89254	65.00000	
117.72000	1.00000	0.00000	0.00000	27.98326	125.89254	65.00000	
117.76320	1.00000	0.00000	0.00000	28.04040	125.89254	65.00000	
117.80640	1.00000	0.00000	0.00000	28.09754	125.89254	65.00000	
117.84960	1.00000	0.00000	0.00000	28.15468	125.89254	65.00000	
117.89280	1.00000	0.00000	0.00000	28.20885	125.89254	65.00000	
117.93600	1.00000	0.00000	0.00000	28.25748	125.89254	65.00000	
117.97920	1.00000	0.00000	0.00000	28.29547	125.89254	65.00000	
118.02240	1.00000	0.00000	0.00000	28.32068	125.89254	65.00000	
118.06560	1.00000	0.00000	0.00000	28.33042	125.89254	65.00000	
118.10880	1.41254	0.00000	0.00000	28.32381	125.89254	65.00000	
118.15200	1.67880	0.00000	0.00000	28.30354	125.89254	65.00000	
118.19520	2.23872	0.00000	0.00000	28.27313	125.89254	65.00000	
118.23840	2.66073	0.00000	0.00000	28.23734	125.89254	65.00000	
118.28160	2.98538	0.00000	0.00000	28.20111	125.89254	65.00000	
118.32480	3.16228	0.00000	0.00000	28.16338	125.89254	65.00000	
118.36800	3.54813	0.00000	0.00000	28.11987	125.89254	65.00000	
118.41120	3.75837	0.00000	0.00000	28.07900	125.89254	65.00000	
118.45440	3.75837	0.00000	0.00000	28.04091	125.89254	65.00000	
118.49760	3.75837	0.00000	0.00000	28.01007	125.89254	65.00000	
118.54080	3.16228	0.00000	0.00000	27.98172	125.89254	65.00000	
118.58400	2.81838	0.00000	0.00000	27.96247	125.89254	65.00000	
118.62720	2.23872	0.00000	0.00000	27.94810	125.89254	65.00000	
118.67040	1.41254	0.00000	0.00000	27.94342	125.89254	65.00000	
118.71360	1.00000	0.00000	0.00000	27.93905	125.89254	65.00000	
118.75680	1.00000	0.00000	0.00000	27.92766	125.89254	65.00000	
118.80000	1.41254	0.00000	0.00000	27.91593	125.89254	65.00000	
118.84320	1.67880	0.00000	0.00000	27.90635	125.89254	65.00000	
118.88640	1.67880	0.00000	0.00000	27.89532	125.89254	65.00000	
118.92960	1.99526	0.00000	0.00000	27.88660	125.89254	65.00000	
118.97280	1.99526	0.00000	0.00000	27.87416	125.89254	65.00000	
119.01600	1.99526	0.00000	0.00000	27.86900	125.89254	65.00000	
119.05920	1.67880	0.00000	0.00000	27.86586	125.89254	65.00000	
119.10240	1.67880	0.00000	0.00000	27.87379	125.89254	65.00000	
119.14560	1.41254	0.00000	0.00000	27.89413	125.89254	65.00000	
119.18880	1.41254	0.00000	0.00000	27.93398	125.89254	65.00000	
119.23200	1.41254	0.00000	0.00000	27.98180	125.89254	65.00000	
119.27520	1.41254	0.00000	0.00000	28.04571	125.89254	65.00000	
119.31840	1.41254	0.00000	0.00000	28.11537	125.89254	65.00000	
119.36160	1.41254	0.00000	0.00000	28.18679	125.89254	65.00000	
119.40480	1.41254	0.00000	0.00000	28.25628	125.89254	65.00000	
119.44800	1.67880	0.00000	0.00000	28.32098	125.89254	65.00000	
119.49120	1.67880	0.00000	0.00000	28.37282	125.89254	65.00000	
119.53440	1.67880	0.00000	0.00000	28.41081	125.89254	65.00000	
119.57760	1.67880	0.00000	0.00000	28.43701	125.89254	65.00000	
119.62080	1.67880	0.00000	0.00000	28.44822	125.89254	65.00000	
119.66400	1.67880	0.00000	0.00000	28.44646	125.89254	65.00000	
119.70720	1.67880	0.00000	0.00000	28.44418	125.89254	65.00000	
119.75040	1.67880	0.00000	0.00000	28.44608	125.89254	65.00000	
119.79360	1.99526	0.00000	0.00000	28.44958	125.89254	65.00000	
119.83680	2.37137	0.00000	0.00000	28.45024	125.89254	65.00000	
119.88000	2.81838	0.00000	0.00000	28.44693	125.89254	65.00000	
119.92320	3.16228	0.00000	0.00000	28.44302	125.89254	65.00000	
119.96640	3.16228	0.00000	0.00000	28.43760	125.89254	65.00000	
120.00960	2.81838	0.00000	0.00000	28.43080	125.89254	65.00000	
120.05280	2.23872	0.00000	0.00000	28.41551	125.89254	65.00000	
120.09600	2.81838	0.00000	0.00000	28.38152	125.89254	65.00000	
120.13920	4.73151	0.00000	0.00000	28.32576	125.89254	65.00000	
120.18240	7.49894	0.00000	0.00000	28.25094	125.89254	65.00000	
120.22560	11.22018	0.00000	0.00000	28.17607	125.89254	65.00000	
120.26880	14.12538	0.00000	0.00000	28.10899	125.89254	65.00000	
120.31200	16.78804	0.00000	0.00000	28.05941	125.89254	65.00000	
120.35520	18.83649	0.00000	0.00000	28.01246	125.89254	65.00000	
120.39840	22.38721	0.00000	0.00000	27.98127	125.89254	65.00000	
120.44160	23.71374	0.00000	0.00000	27.95728	125.89254	65.00000	
120.48480	25.11886	0.00000	0.00000	27.93949	125.89254	65.00000	
120.52800	28.18383	28.18383	0.00000	27.90645	125.89254	65.00000	
120.57120	31.62278	31.62278	0.00000	27.86733	125.89254	65.00000	
120.61440	33.49654	33.49654	0.00000	27.81722	125.89254	65.00000	
120.65760	37.58374	37.58374	0.00000	27.75367	125.89254	65.00000	
120.70080	42.16965	42.16965	0.00000	27.65885	125.89254	65.00000	
120.74400	47.31513	47.31513	0.00000	27.56657	125.89254	65.00000	
120.78720	50.11872	50.11872	0.00000	27.50426	125.89254	65.00000	
120.83040	50.11872	50.11872	0.00000	27.48104	125.89254	65.00000	
120.87360	50.11872	50.11872	0.00000	27.50847	125.89254	65.00000	
120.91680	47.31513	47.31513	0.00000	27.55982	125.89254	65.00000	
120.96000	44.66836	44.66836	0.00000	27.65978	125.89254	65.00000	
121.00320	37.58374	37.58374	0.00000	27.78950	125.89254	65.00000	
121.04640	29.85383	29.85383	0.00000	27.94634	125.89254	65.00000	
121.08960	22.38721	0.00000	0.00000	28.09320	125.89254	65.00000	
121.13280	15.84893	0.00000	0.00000	28.22566	125.89254	65.00000	
121.17600	9.44061	0.00000	0.00000	28.32264	125.89254	65.00000	
121.21920	6.30957	0.00000	0.00000	28.37241	125.89254	65.00000	
121.26240	6.30957	0.00000	0.00000	28.36844	125.89254	65.00000	
121.30560	7.49894	0.00000	0.00000	28.33120	125.89254	65.00000	
121.34880	9.44061	0.00000	0.00000	28.26669	125.89254	65.00000	
121.39200	14.12538	0.00000	0.00000	28.15130	125.89254	65.00000	
121.43520	23.71374	0.00000	0.00000	27.97823	125.89254	65.00000	
121.47840	35.48134	35.48134	0.00000	27.73138	125.89254	65.00000	
121.52160	53.08844	53.08844	0.00000	27.44753	125.89254	65.00000	
121.56480	70.79458	70.79458	0.00000	27.10118	125.89254	65.00000	
121.60800	94.40609	94.40609	0.00000	26.73310	125.89254	65.00000	
121.65120	118.85022	118.85022	0.00000	26.40525	125.89254	65.00000	
121.69440	133.35214	133.35214	133.35214	26.14699	125.89254	65.00000	
121.73760	149.62357	149.62357	149.62357	25.94247	125.89254	65.00000	
121.78080	167.88040	167.88040	167.88040	25.84267	125.89254	65.00000	
121.82400	167.88040	167.88040	167.88040	25.86037	125.89254	65.00000	
121.86720	167.88040	167.88040	167.88040	26.06641	125.89254	65.00000	
121.91040	158.48932	158.48932	158.48932	26.37760	125.89254	65.00000	
121.95360	141.25375	141.25375	141.25375	26.77605	125.89254	65.00000	
121.99680	125.89254	125.89254	0.00000	27.22500	125.89254	65.00000	
122.04000	105.92537	105.92537	0.00000	27.68683	125.89254	65.00000	
122.08320	84.13951	84.13951	0.00000	28.16575	125.89254	65.00000	
122.12640	63.09573	63.09573	0.00000	28.61701	125.89254	65.00000	
122.16960	44.66836	44.66836	0.00000	29.01691	125.89254	65.00000	
122.21280	28.18383	0.00000	0.00000	29.34423	125.89254	65.00000	
122.25600	16.78804	0.00000	0.00000	29.60604	125.89254	65.00000	
122.29920	8.41395	0.00000	0.00000	29.76688	125.89254	65.00000	
122.34240	7.07946	0.00000	0.00000	29.83267	125.89254	65.00000	
122.38560	9.44061	0.00000	0.00000	29.82498	125.89254	65.00000	
122.42880	11.22018	0.00000	0.00000	29.79982	125.89254	65.00000	
122.47200	11.88502	0.00000	0.00000	29.79106	125.89254	65.00000	
122.51520	11.88502	0.00000	0.00000	29.80831	125.89254	65.00000	
122.55840	10.59254	0.00000	0.00000	29.84833	125.89254	65.00000	
122.60160	9.44061	0.00000	0.00000	29.90932	125.89254	65.00000	
122.64480	8.41395	0.00000	0.00000	29.99968	125.89254	65.00000	
122.68800	6.68344	0.00000	0.00000	30.11456	125.89254	65.00000	
122.73120	5.30884	0.00000	0.00000	30.26086	125.89254	65.00000	
122.77440	3.98107	0.00000	0.00000	30.41920	125.89254	65.00000	
122.81760	3.16228	0.00000	0.00000	30.59636	125.89254	65.00000	
122.86080	2.37137	0.00000	0.00000	30.78941	125.89254	65.00000	
122.90400	2.37137	0.00000	0.00000	30.97654	125.89254	65.00000	
122.94720	2.37137	0.00000	0.00000	31.14782	125.89254	65.00000	
122.99040	2.37137	0.00000	0.00000	31.30951	125.89254	65.00000	
123.03360	2.37137	0.00000	0.00000	31.45472	125.89254	65.00000	
123.07680	1.99526	0.00000	0.00000	31.57859	125.89254	65.00000	
123.12000	1.41254	0.00000	0.00000	31.68554	125.89254	65.00000	
123.16320	1.00000	0.00000	0.00000	31.76620	125.89254	65.00000	
123.20640	1.00000	0.00000	0.00000	31.82801	125.89254	65.00000	
123.24960	1.41254	0.00000	0.00000	31.86978	125.89254	65.00000	
123.29280	2.66073	0.00000	0.00000	31.90697	125.89254	65.00000	
123.33600	3.34965	0.00000	0.00000	31.93396	125.89254	65.00000	
123.37920	4.21697	0.00000	0.00000	31.95462	125.89254	65.00000	
123.42240	4.73151	0.00000	0.00000	31.95927	125.89254	65.00000	
123.46560	5.30884	0.00000	0.00000	31.95138	125.89254	65.00000	
123.50880	5.30884	0.00000	0.00000	31.92215	125.89254	65.00000	
123.55200	5.30884	0.00000	0.00000	31.86939	125.89254	65.00000	
123.59520	4.73151	0.00000	0.00000	31.79980	125.89254	65.00000	
123.63840	4.46684	0.00000	0.00000	31.71558	125.89254	65.00000	
123.68160	3.75837	0.00000	0.00000	31.61048	125.89254	65.00000	
123.72480	3.16228	0.00000	0.00000	31.49602	125.89254	65.00000	
123.76800	2.66073	0.00000	0.00000	31.38125	125.89254	65.00000	
123.81120	1.99526	0.00000	0.00000	31.26638	125.89254	65.00000	
123.85440	1.41254	0.00000	0.00000	31.16194	125.89254	65.00000	
123.89760	1.00000	0.00000	0.00000	31.06124	125.89254	65.00000	
123.94080	1.00000	0.00000	0.00000	30.96997	125.89254	65.00000	
123.98400	1.00000	0.00000	0.00000	30.88479	125.89254	65.00000	
124.02720	1.41254	0.00000	0.00000	30.81265	125.89254	65.00000	
124.07040	1.41254	0.00000	0.00000	30.74956	125.89254	65.00000	
124.11360	1.67880	0.00000	0.00000	30.70232	125.89254	65.00000	
124.15680	1.41254	0.00000	0.00000	30.66332	125.89254	65.00000	
124.20000	1.41254	0.00000	0.00000	30.63220	125.89254	65.00000	
124.24320	1.67880	0.00000	0.00000	30.60479	125.89254	65.00000	
124.28640	2.66073	0.00000	0.00000	30.57795	125.89254	65.00000	
124.32960	3.75837	0.00000	0.00000	30.55100	125.89254	65.00000	
124.37280	4.73151	0.00000	0.00000	30.52470	125.89254	65.00000	
124.41600	5.62341	0.00000	0.00000	30.49909	125.89254	65.00000	
124.45920	6.30957	0.00000	0.00000	30.47495	125.89254	65.00000	
124.50240	7.07946	0.00000	0.00000	30.45246	125.89254	65.00000	
124.54560	7.49894	0.00000	0.00000	30.43347	125.89254	65.00000	
124.58880	7.94328	0.00000	0.00000	30.41893	125.89254	65.00000	
124.63200	8.41395	0.00000	0.00000	30.40935	125.89254	65.00000	
124.67520	8.41395	0.00000	0.00000	30.40235	125.89254	65.00000	
124.71840	8.91251	0.00000	0.00000	30.40173	125.89254	65.00000	
124.76160	8.91251	0.00000	0.00000	30.40110	125.89254	65.00000	
124.80480	8.91251	0.00000	0.00000	30.40601	125.89254	65.00000	
124.84800	8.91251	0.00000	0.00000	30.41679	125.89254	65.00000	
124.89120	8.41395	0.00000	0.00000	30.43595	125.89254	65.00000	
124.93440	7.49894	0.00000	0.00000	30.46465	125.89254	65.00000	
124.97760	6.30957	0.00000	0.00000	30.50020	125.89254	65.00000	
125.02080	5.30884	0.00000	0.00000	30.53874	125.89254	65.00000	
125.06400	3.98107	0.00000	0.00000	30.57581	125.89254	65.00000	
125.10720	3.16228	0.00000	0.00000	30.60629	125.89254	65.00000	
125.15040	2.66073	0.00000	0.00000	30.62405	125.89254	65.00000	
125.19360	2.66073	0.00000	0.00000	30.62838	125.89254	65.00000	
125.23680	2.98538	0.00000	0.00000	30.62171	125.89254	65.00000	
125.28000	3.16228	0.00000	0.00000	30.61093	125.89254	65.00000	
125.32320	3.16228	0.00000	0.00000	30.59759	125.89254	65.00000	
125.36640	3.34965	0.00000	0.00000	30.58082	125.89254	65.00000	
125.40960	3.34965	0.00000	0.00000	30.56109	125.89254	65.00000	
125.45280	3.54813	0.00000	0.00000	30.53974	125.89254	65.00000	
125.49600	3.54813	0.00000	0.00000	30.51984	125.89254	65.00000	
125.53920	3.75837	0.00000	0.00000	30.50569	125.89254	65.00000	
125.58240	3.75837	0.00000	0.00000	30.49263	125.89254	65.00000	
125.62560	4.21697	0.00000	0.00000	30.48751	125.89254	65.00000	
125.66880	4.46684	0.00000	0.00000	30.48741	125.89254	65.00000	
125.71200	4.73151	0.00000	0.00000	30.49480	125.89254	65.00000	
125.75520	5.01187	0.00000	0.00000	30.50434	125.89254	65.00000	
125.79840	5.30884	0.00000	0.00000	30.51495	125.89254	65.00000	
125.84160	5.01187	0.00000	0.00000	30.53047	125.89254	65.00000	
125.88480	4.73151	0.00000	0.00000	30.55337	125.89254	65.00000	
125.92800	4.21697	0.00000	0.00000	30.57516	125.89254	65.00000	
125.97120	3.98107	0.00000	0.00000	30.59662	125.89254	65.00000	
126.01440	3.98107	0.00000	0.00000	30.61075	125.89254	65.00000	
126.05760	4.73151	0.00000	0.00000	30.61407	125.89254	65.00000	
126.10080	6.30957	0.00000	0.00000	30.60219	125.89254	65.00000	
126.14400	8.41395	0.00000	0.00000	30.59024	125.89254	65.00000	
126.18720	9.44061	0.00000	0.00000	30.57503	125.89254	65.00000	
126.23040	11.22018	0.00000	0.00000	30.56852	125.89254	65.00000	
126.27360	11.88502	0.00000	0.00000	30.56485	125.89254	65.00000	
126.31680	11.88502	0.00000	0.00000	30.57020	125.89254	65.00000	
126.36000	11.88502	0.00000	0.00000	30.58097	125.89254	65.00000	
126.40320	11.22018	0.00000	0.00000	30.59862	125.89254	65.00000	
126.44640	9.44061	0.00000	0.00000	30.62540	125.89254	65.00000	
126.48960	7.49894	0.00000	0.00000	30.66091	125.89254	65.00000	
126.53280	5.62341	0.00000	0.00000	30.70346	125.89254	65.00000	
126.57600	3.54813	0.00000	0.00000	30.74550	125.89254	65.00000	
126.61920	1.99526	0.00000	0.00000	30.77627	125.89254	65.00000	
126.66240	1.67880	0.00000	0.00000	30.78558	125.89254	65.00000	
126.70560	2.81838	0.00000	0.00000	30.77665	125.89254	65.00000	
126.74880	3.54813	0.00000	0.00000	30.75832	125.89254	65.00000	
126.79200	4.21697	0.00000	0.00000	30.74413	125.89254	65.00000	
126.83520	4.46684	0.00000	0.00000	30.73959	125.89254	65.00000	
126.87840	4.46684	0.00000	0.00000	30.74969	125.89254	65.00000	
126.92160	3.98107	0.00000	0.00000	30.77498	125.89254	65.00000	
126.96480	3.75837	0.00000	0.00000	30.81893	125.89254	65.00000	
127.00800	3.16228	0.00000	0.00000	30.87267	125.89254	65.00000	
127.05120	3.16228	0.00000	0.00000	30.94183	125.89254	65.00000	
127.09440	3.16228	0.00000	0.00000	31.00595	125.89254	65.00000	
127.13760	3.34965	0.00000	0.00000	31.05839	125.89254	65.00000	
127.18080	3.75837	0.00000	0.00000	31.08754	125.89254	65.00000	
127.22400	4.21697	0.00000	0.00000	31.08236	125.89254	65.00000	
127.26720	4.73151	0.00000	0.00000	31.05018	125.89254	65.00000	
127.31040	5.30884	0.00000	0.00000	30.98456	125.89254	65.00000	
127.35360	5.95662	0.00000	0.00000	30.89450	125.89254	65.00000	
127.39680	6.30957	0.00000	0.00000	30.76592	125.89254	65.00000	
127.44000	6.68344	0.00000	0.00000	30.62167	125.89254	65.00000	
127.48320	6.68344	0.00000	0.00000	30.46311	125.89254	65.00000	
127.52640	6.30957	0.00000	0.00000	30.28436	125.89254	65.00000	
127.56960	5.62341	0.00000	0.00000	30.08450	125.89254	65.00000	
127.61280	4.73151	0.00000	0.00000	29.87611	125.89254	65.00000	
127.65600	3.34965	0.00000	0.00000	29.64302	125.89254	65.00000	
127.69920	1.99526	0.00000	0.00000	29.37564	125.89254	65.00000	
127.74240	1.00000	0.00000	0.00000	29.05814	125.89254	65.00000	
127.78560	1.00000	0.00000	0.00000	28.70343	125.89254	65.00000	
127.82880	1.99526	0.00000	0.00000	28.33672	125.89254	65.00000	
127.87200	2.66073	0.00000	0.00000	27.96767	125.89254	65.00000	
127.91520	2.98538	0.00000	0.00000	27.62776	125.89254	65.00000	
127.95840	3.16228	0.00000	0.00000	27.31496	125.89254	65.00000	
128.00160	2.98538	0.00000	0.00000	27.05917	125.89254	65.00000	
128.04480	2.81838	0.00000	0.00000	26.86336	125.89254	65.00000	
128.08800	2.66073	0.00000	0.00000	26.72021	125.89254	65.00000	
128.13120	2.66073	0.00000	0.00000	26.62306	125.89254	65.00000	
128.17440	2.66073	0.00000	0.00000	26.56991	125.89254	65.00000	
128.21760	2.81838	0.00000	0.00000	26.53641	125.89254	65.00000	
128.26080	2.98538	0.00000	0.00000	26.49799	125.89254	65.00000	
128.30400	3.34965	0.00000	0.00000	26.44586	125.89254	65.00000	
128.34720	4.21697	0.00000	0.00000	26.36884	125.89254	65.00000	
128.39040	5.62341	0.00000	0.00000	26.24386	125.89254	65.00000	
128.43360	7.94328	0.00000	0.00000	26.03677	125.89254	65.00000	
128.47680	10.59254	0.00000	0.00000	25.73505	125.89254	65.00000	
128.52000	13.33521	0.00000	0.00000	25.29800	125.89254	65.00000	
128.56320	16.78804	0.00000	0.00000	24.73444	125.89254	65.00000	
128.60640	18.83649	0.00000	0.00000	24.00358	125.89254	65.00000	
128.64960	21.13489	0.00000	0.00000	23.11209	125.89254	65.00000	
128.69280	22.38721	22.38721	0.00000	22.13066	125.89254	65.00000	
128.73600	22.38721	22.38721	0.00000	21.04833	125.89254	65.00000	
128.77920	22.38721	22.38721	0.00000	19.85224	125.89254	65.00000	
128.82240	21.13489	21.13489	0.00000	18.67275	125.89254	65.00000	
128.86560	18.83649	18.83649	0.00000	17.51483	125.89254	65.00000	
128.90880	15.84893	0.00000	0.00000	16.43923	125.89254	65.00000	
128.95200	12.58925	0.00000	0.00000	15.49020	125.89254	65.00000	
128.99520	10.00000	0.00000	0.00000	14.65447	125.89254	65.00000	
129.03840	6.68344	0.00000	0.00000	13.95721	125.89254	65.00000	
129.08160	4.21697	0.00000	0.00000	13.41585	125.89254	65.00000	
129.12480	2.23872	0.00000	0.00000	13.00846	125.89254	65.00000	
129.16800	1.67880	0.00000	0.00000	12.71134	125.89254	65.00000	
129.21120	2.37137	0.00000	0.00000	12.51326	125.89254	65.00000	
129.25440	3.16228	0.00000	0.00000	12.38913	125.89254	65.00000	
129.29760	3.75837	0.00000	0.00000	12.32887	125.89254	65.00000	
129.34080	3.98107	0.00000	0.00000	12.28203	125.89254	65.00000	
129.38400	3.98107	0.00000	0.00000	12.22075	125.89254	65.00000	
129.42720	4.21697	0.00000	0.00000	12.14033	125.89254	65.00000	
129.47040	5.30884	0.00000	0.00000	12.03935	125.89254	65.00000	
129.51360	7.07946	0.00000	0.00000	11.92302	125.89254	65.00000	
129.55680	9.44061	0.00000	0.00000	11.79579	125.89254	65.00000	
129.60000	13.33521	13.33521	0.00000	11.66472	125.89254	65.00000	
129.64320	16.78804	16.78804	0.00000	11.52971	125.89254	65.00000	
129.68640	21.13489	21.13489	0.00000	11.41670	125.89254	65.00000	
129.72960	23.71374	23.71374	0.00000	11.31957	125.89254	65.00000	
129.77280	26.60725	26.60725	0.00000	11.23998	125.89254	65.00000	
129.81600	29.85383	29.85383	0.00000	11.18493	125.89254	65.00000	
129.85920	29.85383	29.85383	0.00000	11.16854	125.89254	65.00000	
129.90240	28.18383	28.18383	0.00000	11.18506	125.89254	65.00000	
129.94560	26.60725	26.60725	0.00000	11.22248	125.89254	65.00000	
129.98880	23.71374	23.71374	0.00000	11.27202	125.89254	65.00000	
130.03200	19.95262	19.95262	0.00000	11.33303	125.89254	65.00000	
130.07520	16.78804	16.78804	0.00000	11.40079	125.89254	65.00000	
130.11840	13.33521	13.33521	0.00000	11.46087	125.89254	65.00000	
130.16160	11.22018	0.00000	0.00000	11.51393	125.89254	65.00000	
130.20480	9.44061	0.00000	0.00000	11.54885	125.89254	65.00000	
130.24800	8.91251	0.00000	0.00000	11.56743	125.89254	65.00000	
130.29120	8.91251	0.00000	0.00000	11.56644	125.89254	65.00000	
130.33440	8.91251	0.00000	0.00000	11.55842	125.89254	65.00000	
130.37760	8.91251	0.00000	0.00000	11.54413	125.89254	65.00000	
130.42080	8.91251	0.00000	0.00000	11.53069	125.89254	65.00000	
130.46400	8.41395	0.00000	0.00000	11.52272	125.89254	65.00000	
130.50720	7.07946	0.00000	0.00000	11.52030	125.89254	65.00000	
130.55040	6.30957	0.00000	0.00000	11.51924	125.89254	65.00000	
130.59360	5.62341	0.00000	0.00000	11.51713	125.89254	65.00000	
130.63680	5.01187	0.00000	0.00000	11.51339	125.89254	65.00000	
130.68000	4.73151	0.00000	0.00000	11.50981	125.89254	65.00000	
130.72320	4.73151	0.00000	0.00000	11.50613	125.89254	65.00000	
130.76640	4.73151	0.00000	0.00000	11.50105	125.89254	65.00000	
130.80960	5.01187	0.00000	0.00000	11.50079	125.89254	65.00000	
130.85280	5.01187	0.00000	0.00000	11.50500	125.89254	65.00000	
130.89600	4.73151	0.00000	0.00000	11.51383	125.89254	65.00000	
130.93920	4.46684	0.00000	0.00000	11.52779	125.89254	65.00000	
130.98240	3.75837	0.00000	0.00000	11.54210	125.89254	65.00000	
131.02560	3.16228	0.00000	0.00000	11.55723	125.89254	65.00000	
131.06880	2.37137	0.00000	0.00000	11.56927	125.89254	65.00000	
131.11200	1.67880	0.00000	0.00000	11.57998	125.89254	65.00000	
131.15520	1.00000	0.00000	0.00000	11.58691	125.89254	65.00000	
131.19840	1.00000	0.00000	0.00000	11.58883	125.89254	65.00000	
131.24160	1.00000	0.00000	0.00000	11.58691	125.89254	65.00000	
131.28480	1.00000	0.00000	0.00000	11.57789	125.89254	65.00000	
131.32800	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.37120	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.41440	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.45760	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.50080	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.54400	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.58720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.63040	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
131.67360	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
131.71680	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
131.76000	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
131.80320	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
131.84640	2.23872	0.00000	0.00000	11.53913	125.89254	65.00000	
131.88960	2.37137	0.00000	0.00000	11.53318	125.89254	65.00000	
131.93280	2.81838	0.00000	0.00000	11.52900	125.89254	65.00000	
131.97600	2.81838	0.00000	0.00000	11.52456	125.89254	65.00000	
132.01920	2.98538	0.00000	0.00000	11.52336	125.89254	65.00000	
132.06240	2.98538	0.00000	0.00000	11.52336	125.89254	65.00000	
132.10560	2.81838	0.00000	0.00000	11.52570	125.89254	65.00000	
132.14880	2.66073	0.00000	0.00000	11.53109	125.89254	65.00000	
132.19200	2.23872	0.00000	0.00000	11.53704	125.89254	65.00000	
132.23520	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
132.27840	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
132.32160	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
132.36480	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
132.40800	1.00000	0.00000	0.00000	11.55920	125.89254	65.00000	
132.45120	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
132.49440	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
132.53760	1.67880	0.00000	0.00000	11.54834	125.89254	65.00000	
132.58080	2.23872	0.00000	0.00000	11.54141	125.89254	65.00000	
132.62400	2.37137	0.00000	0.00000	11.53318	125.89254	65.00000	
132.66720	2.81838	0.00000	0.00000	11.52651	125.89254	65.00000	
132.71040	3.16228	0.00000	0.00000	11.52080	125.89254	65.00000	
132.75360	3.16228	0.00000	0.00000	11.51553	125.89254	65.00000	
132.79680	3.54813	0.00000	0.00000	11.51123	125.89254	65.00000	
132.84000	3.75837	0.00000	0.00000	11.50531	125.89254	65.00000	
132.88320	3.98107	0.00000	0.00000	11.50048	125.89254	65.00000	
132.92640	4.21697	0.00000	0.00000	11.49537	125.89254	65.00000	
132.96960	4.46684	0.00000	0.00000	11.49186	125.89254	65.00000	
133.01280	4.46684	0.00000	0.00000	11.49005	125.89254	65.00000	
133.05600	4.46684	0.00000	0.00000	11.49005	125.89254	65.00000	
133.09920	4.46684	0.00000	0.00000	11.49186	125.89254	65.00000	
133.14240	4.21697	0.00000	0.00000	11.49537	125.89254	65.00000	
133.18560	3.98107	0.00000	0.00000	11.50343	125.89254	65.00000	
133.22880	3.34965	0.00000	0.00000	11.51353	125.89254	65.00000	
133.27200	2.81838	0.00000	0.00000	11.52612	125.89254	65.00000	
133.31520	2.23872	0.00000	0.00000	11.54011	125.89254	65.00000	
133.35840	1.41254	0.00000	0.00000	11.55324	125.89254	65.00000	
133.40160	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
133.44480	1.00000	0.00000	0.00000	11.56026	125.89254	65.00000	
133.48800	1.67880	0.00000	0.00000	11.55307	125.89254	65.00000	
133.53120	1.99526	0.00000	0.00000	11.54589	125.89254	65.00000	
133.57440	1.99526	0.00000	0.00000	11.54184	125.89254	65.00000	
133.61760	2.23872	0.00000	0.00000	11.54184	125.89254	65.00000	
133.66080	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
133.70400	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
133.74720	1.67880	0.00000	0.00000	11.54336	125.89254	65.00000	
133.79040	2.66073	0.00000	0.00000	11.52674	125.89254	65.00000	
133.83360	3.98107	0.00000	0.00000	11.49585	125.89254	65.00000	
133.87680	5.95662	0.00000	0.00000	11.45770	125.89254	65.00000	
133.92000	7.94328	0.00000	0.00000	11.41827	125.89254	65.00000	
133.96320	9.44061	0.00000	0.00000	11.38026	125.89254	65.00000	
134.00640	11.22018	0.00000	0.00000	11.35180	125.89254	65.00000	
134.04960	11.88502	11.88502	0.00000	11.32906	125.89254	65.00000	
134.09280	12.58925	12.58925	0.00000	11.31917	125.89254	65.00000	
134.13600	12.58925	12.58925	0.00000	11.31917	125.89254	65.00000	
134.17920	11.88502	11.88502	0.00000	11.32906	125.89254	65.00000	
134.22240	11.22018	0.00000	0.00000	11.35180	125.89254	65.00000	
134.26560	9.44061	0.00000	0.00000	11.38026	125.89254	65.00000	
134.30880	7.94328	0.00000	0.00000	11.41827	125.89254	65.00000	
134.35200	5.95662	0.00000	0.00000	11.45419	125.89254	65.00000	
134.39520	4.46684	0.00000	0.00000	11.48872	125.89254	65.00000	
134.43840	3.16228	0.00000	0.00000	11.51461	125.89254	65.00000	
134.48160	2.37137	0.00000	0.00000	11.53246	125.89254	65.00000	
134.52480	1.99526	0.00000	0.00000	11.54317	125.89254	65.00000	
134.56800	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
134.61120	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
134.65440	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
134.69760	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
134.74080	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
134.78400	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
134.82720	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
134.87040	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
134.91360	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
134.95680	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
135.00000	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
135.04320	2.23872	0.00000	0.00000	11.53833	125.89254	65.00000	
135.08640	2.23872	0.00000	0.00000	11.53833	125.89254	65.00000	
135.12960	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
135.17280	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
135.21600	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
135.25920	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
135.30240	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
135.34560	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
135.38880	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
135.43200	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
135.47520	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
135.51840	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
135.56160	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.60480	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.64800	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.69120	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.73440	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.77760	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.82080	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.86400	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.90720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.95040	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.99360	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.03680	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
136.08000	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.12320	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.16640	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.20960	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.25280	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.29600	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
136.33920	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
136.38240	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
136.42560	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.46880	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
136.51200	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
136.55520	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.59840	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
136.64160	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
136.68480	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.72800	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.77120	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.81440	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.85760	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
136.90080	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
136.94400	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.98720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
137.03040	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
137.07360	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
137.11680	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
137.16000	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
137.20320	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
137.24640	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
137.28960	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
137.33280	2.23872	0.00000	0.00000	11.53737	125.89254	65.00000	
137.37600	2.37137	0.00000	0.00000	11.53641	125.89254	65.00000	
137.41920	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.46240	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.50560	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.54880	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.59200	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.63520	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.67840	2.37137	0.00000	0.00000	11.53641	125.89254	65.00000	
137.72160	2.23872	0.00000	0.00000	11.53737	125.89254	65.00000	
137.76480	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
137.80800	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
137.85120	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
137.89440	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
137.93760	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
137.98080	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
138.02400	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
138.06720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
138.11040	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
138.15360	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
138.19680	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
138.24000	1.41254	0.00000	0.00000	11.55202	125.89254	65.00000	
138.28320	1.99526	0.00000	0.00000	11.52805	125.89254	65.00000	

==> nykdtsnjtprfbjbpmwqncbnwxxgsfvcq/Datasets/export_figure_threshold.txt <==
range	beam	cfar	k_12	thr_cfar	thr_k	thr_noise
51.88320	3.75837	0.00000	0.00000	7.47477	125.89254	65.00000	
51.92640	4.21697	0.00000	0.00000	7.44783	125.89254	65.00000	
51.96960	4.73151	0.00000	0.00000	7.44080	125.89254	65.00000	
52.01280	4.73151	0.00000	0.00000	7.43708	125.89254	65.00000	
52.05600	4.73151	0.00000	0.00000	7.43708	125.89254	65.00000	
52.09920	4.73151	0.00000	0.00000	7.43900	125.89254	65.00000	
52.14240	4.46684	0.00000	0.00000	7.44441	125.89254	65.00000	
52.18560	3.98107	0.00000	0.00000	7.45439	125.89254	65.00000	
52.22880	3.34965	0.00000	0.00000	7.46744	125.89254	65.00000	
52.27200	2.66073	0.00000	0.00000	7.48002	125.89254	65.00000	
52.31520	2.23872	0.00000	0.00000	7.49401	125.89254	65.00000	
52.35840	1.41254	0.00000	0.00000	7.50600	125.89254	65.00000	
52.40160	1.00000	0.00000	0.00000	7.51197	125.89254	65.00000	
52.44480	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
52.48800	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
52.53120	1.99526	0.00000	0.00000	7.49689	125.89254	65.00000	
52.57440	2.23872	0.00000	0.00000	7.49189	125.89254	65.00000	
52.61760	2.37137	0.00000	0.00000	7.49013	125.89254	65.00000	
52.66080	2.23872	0.00000	0.00000	7.49189	125.89254	65.00000	
52.70400	1.99526	0.00000	0.00000	7.49689	125.89254	65.00000	
52.74720	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
52.79040	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
52.83360	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
52.87680	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
52.92000	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
52.96320	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
53.00640	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
53.04960	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
53.09280	1.99526	0.00000	0.00000	7.49865	125.89254	65.00000	
53.13600	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.17920	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.22240	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.26560	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.30880	1.99526	0.00000	0.00000	7.49636	125.89254	65.00000	
53.35200	1.99526	0.00000	0.00000	7.49461	125.89254	65.00000	
53.39520	2.23872	0.00000	0.00000	7.49285	125.89254	65.00000	
53.43840	2.23872	0.00000	0.00000	7.49013	125.89254	65.00000	
53.48160	2.37137	0.00000	0.00000	7.48917	125.89254	65.00000	
53.52480	2.37137	0.00000	0.00000	7.48917	125.89254	65.00000	
53.56800	2.23872	0.00000	0.00000	7.49417	125.89254	65.00000	
53.61120	1.67880	0.00000	0.00000	7.50110	125.89254	65.00000	
53.65440	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
53.69760	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
53.74080	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
53.78400	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
53.82720	1.41254	0.00000	0.00000	7.50776	125.89254	65.00000	
53.87040	1.99526	0.00000	0.00000	7.49577	125.89254	65.00000	
53.91360	2.66073	0.00000	0.00000	7.48441	125.89254	65.00000	
53.95680	2.98538	0.00000	0.00000	7.47598	125.89254	65.00000	
54.00000	3.16228	0.00000	0.00000	7.47236	125.89254	65.00000	
54.04320	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
54.08640	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
54.12960	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
54.17280	3.16228	0.00000	0.00000	7.47356	125.89254	65.00000	
54.21600	2.81838	0.00000	0.00000	7.47719	125.89254	65.00000	
54.25920	2.66073	0.00000	0.00000	7.48386	125.89254	65.00000	
54.30240	2.23872	0.00000	0.00000	7.49208	125.89254	65.00000	
54.34560	1.67880	0.00000	0.00000	7.50110	125.89254	65.00000	
54.38880	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
54.43200	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
54.47520	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
54.51840	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
54.56160	1.41254	0.00000	0.00000	7.51004	125.89254	65.00000	
54.60480	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
54.64800	1.99526	0.00000	0.00000	7.49593	125.89254	65.00000	
54.69120	2.37137	0.00000	0.00000	7.48884	125.89254	65.00000	
54.73440	2.66073	0.00000	0.00000	7.48290	125.89254	65.00000	
54.77760	2.81838	0.00000	0.00000	7.47846	125.89254	65.00000	
54.82080	2.98538	0.00000	0.00000	7.47484	125.89254	65.00000	
54.86400	3.16228	0.00000	0.00000	7.47100	125.89254	65.00000	
54.90720	3.34965	0.00000	0.00000	7.46694	125.89254	65.00000	
54.95040	3.54813	0.00000	0.00000	7.46264	125.89254	65.00000	
54.99360	3.75837	0.00000	0.00000	7.45968	125.89254	65.00000	
55.03680	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.08000	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.12320	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.16640	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.20960	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
55.25280	3.75837	0.00000	0.00000	7.45656	125.89254	65.00000	
55.29600	3.98107	0.00000	0.00000	7.45325	125.89254	65.00000	
55.33920	4.21697	0.00000	0.00000	7.44993	125.89254	65.00000	
55.38240	4.21697	0.00000	0.00000	7.44823	125.89254	65.00000	
55.42560	4.21697	0.00000	0.00000	7.44823	125.89254	65.00000	
55.46880	4.21697	0.00000	0.00000	7.44993	125.89254	65.00000	
55.51200	3.98107	0.00000	0.00000	7.45325	125.89254	65.00000	
55.55520	3.75837	0.00000	0.00000	7.45951	125.89254	65.00000	
55.59840	3.34965	0.00000	0.00000	7.46542	125.89254	65.00000	
55.64160	3.16228	0.00000	0.00000	7.47100	125.89254	65.00000	
55.68480	2.98538	0.00000	0.00000	7.47484	125.89254	65.00000	
55.72800	2.81838	0.00000	0.00000	7.47846	125.89254	65.00000	
55.77120	2.66073	0.00000	0.00000	7.48290	125.89254	65.00000	
55.81440	2.37137	0.00000	0.00000	7.48708	125.89254	65.00000	
55.85760	2.23872	0.00000	0.00000	7.49189	125.89254	65.00000	
55.90080	1.99526	0.00000	0.00000	7.49689	125.89254	65.00000	
55.94400	1.67880	0.00000	0.00000	7.50286	125.89254	65.00000	
55.98720	1.41254	0.00000	0.00000	7.50707	125.89254	65.00000	
56.03040	1.41254	0.00000	0.00000	7.51197	125.89254	65.00000	
56.07360	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
56.11680	1.00000	0.00000	0.00000	7.51793	125.89254	65.00000	
56.16000	1.00000	0.00000	0.00000	7.51495	125.89254	65.00000	
56.20320	1.41254	0.00000	0.00000	7.51197	125.89254	65.00000	
56.24640	1.41254	0.00000	0.00000	7.50478	125.89254	65.00000	
56.28960	1.99526	0.00000	0.00000	7.49881	125.89254	65.00000	
56.33280	2.23872	0.00000	0.00000	7.48980	125.89254	65.00000	
56.37600	2.66073	0.00000	0.00000	7.48137	125.89254	65.00000	
56.41920	3.16228	0.00000	0.00000	7.47335	125.89254	65.00000	
56.46240	3.34965	0.00000	0.00000	7.46542	125.89254	65.00000	
56.50560	3.75837	0.00000	0.00000	7.45781	125.89254	65.00000	
56.54880	4.21697	0.00000	0.00000	7.44974	125.89254	65.00000	
56.59200	4.46684	0.00000	0.00000	7.44271	125.89254	65.00000	
56.63520	4.73151	0.00000	0.00000	7.43483	125.89254	65.00000	
56.67840	5.30884	0.00000	0.00000	7.42647	125.89254	65.00000	
56.72160	5.62341	0.00000	0.00000	7.41763	125.89254	65.00000	
56.76480	5.95662	0.00000	0.00000	7.41295	125.89254	65.00000	
56.80800	5.95662	0.00000	0.00000	7.41054	125.89254	65.00000	
56.85120	5.95662	0.00000	0.00000	7.41295	125.89254	65.00000	
56.89440	5.62341	0.00000	0.00000	7.41977	125.89254	65.00000	
56.93760	5.01187	0.00000	0.00000	7.43053	125.89254	65.00000	
56.98080	4.46684	0.00000	0.00000	7.44400	125.89254	65.00000	
57.02400	3.75837	0.00000	0.00000	7.45984	125.89254	65.00000	
57.06720	2.81838	0.00000	0.00000	7.47769	125.89254	65.00000	
57.11040	1.99526	0.00000	0.00000	7.49761	125.89254	65.00000	
57.15360	1.00000	0.00000	0.00000	7.51074	125.89254	65.00000	
57.19680	1.00000	0.00000	0.00000	7.51302	125.89254	65.00000	
57.24000	1.67880	0.00000	0.00000	7.50408	125.89254	65.00000	
57.28320	2.23872	0.00000	0.00000	7.49095	125.89254	65.00000	
57.32640	2.81838	0.00000	0.00000	7.48023	125.89254	65.00000	
57.36960	3.16228	0.00000	0.00000	7.47221	125.89254	65.00000	
57.41280	3.34965	0.00000	0.00000	7.46973	125.89254	65.00000	
57.45600	3.16228	0.00000	0.00000	7.47100	125.89254	65.00000	
57.49920	2.98538	0.00000	0.00000	7.47598	125.89254	65.00000	
57.54240	2.66073	0.00000	0.00000	7.48169	125.89254	65.00000	
57.58560	2.37137	0.00000	0.00000	7.48708	125.89254	65.00000	
57.62880	2.23872	0.00000	0.00000	7.49013	125.89254	65.00000	
57.67200	2.23872	0.00000	0.00000	7.49013	125.89254	65.00000	
57.71520	2.37137	0.00000	0.00000	7.48708	125.89254	65.00000	
57.75840	2.66073	0.00000	0.00000	7.48290	125.89254	65.00000	
57.80160	2.81838	0.00000	0.00000	7.47719	125.89254	65.00000	
57.84480	3.16228	0.00000	0.00000	7.47356	125.89254	65.00000	
57.88800	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
57.93120	3.16228	0.00000	0.00000	7.47108	125.89254	65.00000	
57.97440	3.16228	0.00000	0.00000	7.46973	125.89254	65.00000	
58.01760	3.34965	0.00000	0.00000	7.46837	125.89254	65.00000	
58.06080	3.34965	0.00000	0.00000	7.46559	125.89254	65.00000	
58.10400	3.54813	0.00000	0.00000	7.46264	125.89254	65.00000	
58.14720	3.75837	0.00000	0.00000	7.45968	125.89254	65.00000	
58.19040	3.75837	0.00000	0.00000	7.45817	125.89254	65.00000	
58.23360	3.75837	0.00000	0.00000	7.45968	125.89254	65.00000	
58.27680	3.54813	0.00000	0.00000	7.46264	125.89254	65.00000	
58.32000	3.34965	0.00000	0.00000	7.46694	125.89254	65.00000	
58.36320	3.16228	0.00000	0.00000	7.47221	125.89254	65.00000	
58.40640	2.81838	0.00000	0.00000	7.47928	125.89254	65.00000	
58.44960	2.37137	0.00000	0.00000	7.48770	125.89254	65.00000	
58.49280	1.99526	0.00000	0.00000	7.49593	125.89254	65.00000	
58.53600	1.67880	0.00000	0.00000	7.50093	125.89254	65.00000	
58.57920	1.67880	0.00000	0.00000	7.50093	125.89254	65.00000	
58.62240	1.99526	0.00000	0.00000	7.49865	125.89254	65.00000	
58.66560	1.99526	0.00000	0.00000	7.49461	125.89254	65.00000	
58.70880	2.23872	0.00000	0.00000	7.49285	125.89254	65.00000	
58.75200	2.23872	0.00000	0.00000	7.49109	125.89254	65.00000	
58.79520	2.23872	0.00000	0.00000	7.49285	125.89254	65.00000	
58.83840	1.99526	0.00000	0.00000	7.49461	125.89254	65.00000	
58.88160	1.99526	0.00000	0.00000	7.47873	125.89254	65.00000	
58.92480	1.67880	0.00000	0.00000	7.45778	125.89254	65.00000	
58.96800	1.67880	0.00000	0.00000	7.43381	125.89254	65.00000	
59.01120	1.99526	0.00000	0.00000	7.40773	125.89254	65.00000	
59.05440	2.23872	0.00000	0.00000	7.38068	125.89254	65.00000	
59.09760	2.37137	0.00000	0.00000	7.35191	125.89254	65.00000	
59.14080	2.66073	0.00000	0.00000	7.32566	125.89254	65.00000	
59.18400	2.81838	0.00000	0.00000	7.30581	125.89254	65.00000	
59.22720	2.81838	0.00000	0.00000	7.30467	125.89254	65.00000	
59.27040	2.81838	0.00000	0.00000	7.33102	125.89254	65.00000	
59.31360	2.81838	0.00000	0.00000	7.39702	125.89254	65.00000	
59.35680	2.66073	0.00000	0.00000	7.52399	125.89254	65.00000	
59.40000	2.66073	0.00000	0.00000	7.72143	125.89254	65.00000	
59.44320	2.66073	0.00000	0.00000	8.01576	125.89254	65.00000	
59.48640	2.66073	0.00000	0.00000	8.40860	125.89254	65.00000	
59.52960	2.81838	0.00000	0.00000	8.90429	125.89254	65.00000	
59.57280	2.81838	0.00000	0.00000	9.56754	125.89254	65.00000	
59.61600	2.98538	0.00000	0.00000	10.31287	125.89254	65.00000	
59.65920	3.16228	0.00000	0.00000	11.20336	125.89254	65.00000	
59.70240	3.16228	0.00000	0.00000	12.15068	125.89254	65.00000	
59.74560	3.16228	0.00000	0.00000	13.15990	125.89254	65.00000	
59.78880	2.98538	0.00000	0.00000	14.17225	125.89254	65.00000	
59.83200	2.81838	0.00000	0.00000	15.13166	125.89254	65.00000	
59.87520	2.66073	0.00000	0.00000	16.03897	125.89254	65.00000	
59.91840	2.23872	0.00000	0.00000	16.80492	125.89254	65.00000	
59.96160	1.67880	0.00000	0.00000	17.49144	125.89254	65.00000	
60.00480	1.00000	0.00000	0.00000	18.03173	125.89254	65.00000	
60.04800	1.00000	0.00000	0.00000	18.43060	125.89254	65.00000	
60.09120	1.00000	0.00000	0.00000	18.71774	125.89254	65.00000	
60.13440	1.41254	0.00000	0.00000	18.89696	125.89254	65.00000	
60.17760	2.37137	0.00000	0.00000	18.99536	125.89254	65.00000	
60.22080	3.16228	0.00000	0.00000	19.03058	125.89254	65.00000	
60.26400	3.98107	0.00000	0.00000	19.02626	125.89254	65.00000	
60.30720	4.73151	0.00000	0.00000	19.00357	125.89254	65.00000	
60.35040	5.30884	0.00000	0.00000	18.99171	125.89254	65.00000	
60.39360	5.62341	0.00000	0.00000	18.99067	125.89254	65.00000	
60.43680	5.62341	0.00000	0.00000	18.99379	125.89254	65.00000	
60.48000	5.62341	0.00000	0.00000	18.99606	125.89254	65.00000	
60.52320	5.30884	0.00000	0.00000	18.99750	125.89254	65.00000	
60.56640	4.73151	0.00000	0.00000	19.00169	125.89254	65.00000	
60.60960	4.21697	0.00000	0.00000	19.01517	125.89254	65.00000	
60.65280	3.75837	0.00000	0.00000	19.03786	125.89254	65.00000	
60.69600	3.16228	0.00000	0.00000	19.07300	125.89254	65.00000	
60.73920	2.81838	0.00000	0.00000	19.11672	125.89254	65.00000	
60.78240	2.66073	0.00000	0.00000	19.17257	125.89254	65.00000	
60.82560	2.37137	0.00000	0.00000	19.23168	125.89254	65.00000	
60.86880	2.66073	0.00000	0.00000	19.30196	125.89254	65.00000	
60.91200	2.81838	0.00000	0.00000	19.37462	125.89254	65.00000	
60.95520	2.98538	0.00000	0.00000	19.46254	125.89254	65.00000	
60.99840	3.34965	0.00000	0.00000	19.56133	125.89254	65.00000	
61.04160	3.75837	0.00000	0.00000	19.66563	125.89254	65.00000	
61.08480	4.21697	0.00000	0.00000	19.77881	125.89254	65.00000	
61.12800	4.46684	0.00000	0.00000	19.90349	125.89254	65.00000	
61.17120	4.46684	0.00000	0.00000	20.02956	125.89254	65.00000	
61.21440	4.73151	0.00000	0.00000	20.15329	125.89254	65.00000	
61.25760	4.46684	0.00000	0.00000	20.27817	125.89254	65.00000	
61.30080	4.46684	0.00000	0.00000	20.40345	125.89254	65.00000	
61.34400	3.98107	0.00000	0.00000	20.52486	125.89254	65.00000	
61.38720	3.75837	0.00000	0.00000	20.64396	125.89254	65.00000	
61.43040	3.34965	0.00000	0.00000	20.76389	125.89254	65.00000	
61.47360	3.16228	0.00000	0.00000	20.87030	125.89254	65.00000	
61.51680	2.98538	0.00000	0.00000	20.96892	125.89254	65.00000	
61.56000	2.81838	0.00000	0.00000	21.05212	125.89254	65.00000	
61.60320	2.81838	0.00000	0.00000	21.11975	125.89254	65.00000	
61.64640	3.16228	0.00000	0.00000	21.16824	125.89254	65.00000	
61.68960	3.54813	0.00000	0.00000	21.19688	125.89254	65.00000	
61.73280	3.98107	0.00000	0.00000	21.20885	125.89254	65.00000	
61.77600	4.46684	0.00000	0.00000	21.20668	125.89254	65.00000	
61.81920	5.01187	0.00000	0.00000	21.19169	125.89254	65.00000	
61.86240	5.30884	0.00000	0.00000	21.16532	125.89254	65.00000	
61.90560	5.95662	0.00000	0.00000	21.13898	125.89254	65.00000	
61.94880	6.30957	0.00000	0.00000	21.12230	125.89254	65.00000	
61.99200	6.30957	0.00000	0.00000	21.11275	125.89254	65.00000	
62.03520	6.68344	0.00000	0.00000	21.10719	125.89254	65.00000	
62.07840	7.07946	0.00000	0.00000	21.10323	125.89254	65.00000	
62.12160	7.07946	0.00000	0.00000	21.10198	125.89254	65.00000	
62.16480	7.07946	0.00000	0.00000	21.10359	125.89254	65.00000	
62.20800	7.07946	0.00000	0.00000	21.10520	125.89254	65.00000	
62.25120	7.07946	0.00000	0.00000	21.10520	125.89254	65.00000	
62.29440	7.07946	0.00000	0.00000	21.10215	125.89254	65.00000	
62.33760	6.68344	0.00000	0.00000	21.09611	125.89254	65.00000	
62.38080	6.68344	0.00000	0.00000	21.09278	125.89254	65.00000	
62.42400	6.30957	0.00000	0.00000	21.08538	125.89254	65.00000	
62.46720	6.30957	0.00000	0.00000	21.07918	125.89254	65.00000	
62.51040	6.30957	0.00000	0.00000	21.07582	125.89254	65.00000	
62.55360	5.95662	0.00000	0.00000	21.07837	125.89254	65.00000	
62.59680	5.95662	0.00000	0.00000	21.08959	125.89254	65.00000	
62.64000	5.62341	0.00000	0.00000	21.10560	125.89254	65.00000	
62.68320	5.30884	0.00000	0.00000	21.13122	125.89254	65.00000	
62.72640	4.73151	0.00000	0.00000	21.16404	125.89254	65.00000	
62.76960	4.21697	0.00000	0.00000	21.20311	125.89254	65.00000	
62.81280	3.54813	0.00000	0.00000	21.24416	125.89254	65.00000	
62.85600	2.98538	0.00000	0.00000	21.28958	125.89254	65.00000	
62.89920	2.37137	0.00000	0.00000	21.33290	125.89254	65.00000	
62.94240	2.23872	0.00000	0.00000	21.37347	125.89254	65.00000	
62.98560	2.37137	0.00000	0.00000	21.40944	125.89254	65.00000	
63.02880	2.66073	0.00000	0.00000	21.44498	125.89254	65.00000	
63.07200	2.98538	0.00000	0.00000	21.48038	125.89254	65.00000	
63.11520	3.54813	0.00000	0.00000	21.51019	125.89254	65.00000	
63.15840	4.21697	0.00000	0.00000	21.53390	125.89254	65.00000	
63.20160	5.01187	0.00000	0.00000	21.54932	125.89254	65.00000	
63.24480	5.95662	0.00000	0.00000	21.55464	125.89254	65.00000	
63.28800	7.07946	0.00000	0.00000	21.54951	125.89254	65.00000	
63.33120	7.94328	0.00000	0.00000	21.53979	125.89254	65.00000	
63.37440	8.41395	0.00000	0.00000	21.53015	125.89254	65.00000	
63.41760	8.41395	0.00000	0.00000	21.51604	125.89254	65.00000	
63.46080	8.41395	0.00000	0.00000	21.50545	125.89254	65.00000	
63.50400	7.94328	0.00000	0.00000	21.49517	125.89254	65.00000	
63.54720	7.07946	0.00000	0.00000	21.48713	125.89254	65.00000	
63.59040	6.30957	0.00000	0.00000	21.48603	125.89254	65.00000	
63.63360	5.30884	0.00000	0.00000	21.48869	125.89254	65.00000	
63.67680	4.21697	0.00000	0.00000	21.49095	125.89254	65.00000	
63.72000	3.34965	0.00000	0.00000	21.48740	125.89254	65.00000	
63.76320	3.16228	0.00000	0.00000	21.47220	125.89254	65.00000	
63.80640	3.34965	0.00000	0.00000	21.44659	125.89254	65.00000	
63.84960	3.75837	0.00000	0.00000	21.41688	125.89254	65.00000	
63.89280	3.98107	0.00000	0.00000	21.38617	125.89254	65.00000	
63.93600	4.21697	0.00000	0.00000	21.36283	125.89254	65.00000	
63.97920	4.21697	0.00000	0.00000	21.34674	125.89254	65.00000	
64.02240	3.98107	0.00000	0.00000	21.34213	125.89254	65.00000	
64.06560	3.75837	0.00000	0.00000	21.34944	125.89254	65.00000	
64.10880	3.54813	0.00000	0.00000	21.36969	125.89254	65.00000	
64.15200	3.16228	0.00000	0.00000	21.39903	125.89254	65.00000	
64.19520	3.16228	0.00000	0.00000	21.43294	125.89254	65.00000	
64.23840	3.16228	0.00000	0.00000	21.46511	125.89254	65.00000	
64.28160	2.98538	0.00000	0.00000	21.49720	125.89254	65.00000	
64.32480	3.16228	0.00000	0.00000	21.53421	125.89254	65.00000	
64.36800	3.16228	0.00000	0.00000	21.57086	125.89254	65.00000	
64.41120	3.16228	0.00000	0.00000	21.61231	125.89254	65.00000	
64.45440	2.98538	0.00000	0.00000	21.66127	125.89254	65.00000	
64.49760	2.66073	0.00000	0.00000	21.71860	125.89254	65.00000	
64.54080	2.23872	0.00000	0.00000	21.78296	125.89254	65.00000	
64.58400	1.41254	0.00000	0.00000	21.84219	125.89254	65.00000	
64.62720	1.00000	0.00000	0.00000	21.89573	125.89254	65.00000	
64.67040	1.00000	0.00000	0.00000	21.92876	125.89254	65.00000	
64.71360	1.67880	0.00000	0.00000	21.94025	125.89254	65.00000	
64.75680	2.66073	0.00000	0.00000	21.93139	125.89254	65.00000	
64.80000	3.54813	0.00000	0.00000	21.90983	125.89254	65.00000	
64.84320	4.21697	0.00000	0.00000	21.87926	125.89254	65.00000	
64.88640	4.73151	0.00000	0.00000	21.85307	125.89254	65.00000	
64.92960	5.01187	0.00000	0.00000	21.83672	125.89254	65.00000	
64.97280	4.73151	0.00000	0.00000	21.82792	125.89254	65.00000	
65.01600	4.46684	0.00000	0.00000	21.82330	125.89254	65.00000	
65.05920	3.98107	0.00000	0.00000	21.81978	125.89254	65.00000	
65.10240	3.54813	0.00000	0.00000	21.81626	125.89254	65.00000	
65.14560	2.81838	0.00000	0.00000	21.81094	125.89254	65.00000	
65.18880	2.37137	0.00000	0.00000	21.80714	125.89254	65.00000	
65.23200	1.99526	0.00000	0.00000	21.80744	125.89254	65.00000	
65.27520	1.67880	0.00000	0.00000	21.81101	125.89254	65.00000	
65.31840	1.67880	0.00000	0.00000	21.82329	125.89254	65.00000	
65.36160	1.41254	0.00000	0.00000	21.83857	125.89254	65.00000	
65.40480	1.41254	0.00000	0.00000	21.86075	125.89254	65.00000	
65.44800	1.41254	0.00000	0.00000	21.88664	125.89254	65.00000	
65.49120	1.41254	0.00000	0.00000	21.91525	125.89254	65.00000	
65.53440	1.41254	0.00000	0.00000	21.94912	125.89254	65.00000	
65.57760	1.00000	0.00000	0.00000	21.98299	125.89254	65.00000	
65.62080	1.00000	0.00000	0.00000	22.01217	125.89254	65.00000	
65.66400	1.00000	0.00000	0.00000	22.03312	125.89254	65.00000	
65.70720	1.41254	0.00000	0.00000	22.05529	125.89254	65.00000	
65.75040	1.00000	0.00000	0.00000	22.07746	125.89254	65.00000	
65.79360	1.00000	0.00000	0.00000	22.10261	125.89254	65.00000	
65.83680	1.00000	0.00000	0.00000	22.12881	125.89254	65.00000	
65.88000	1.00000	0.00000	0.00000	22.15444	125.89254	65.00000	
65.92320	1.41254	0.00000	0.00000	22.18298	125.89254	65.00000	
65.96640	1.67880	0.00000	0.00000	22.21422	125.89254	65.00000	
66.00960	1.67880	0.00000	0.00000	22.25093	125.89254	65.00000	
66.05280	1.41254	0.00000	0.00000	22.29084	125.89254	65.00000	
66.09600	1.41254	0.00000	0.00000	22.32787	125.89254	65.00000	
66.13920	1.67880	0.00000	0.00000	22.34579	125.89254	65.00000	
66.18240	3.34965	0.00000	0.00000	22.33564	125.89254	65.00000	
66.22560	6.30957	0.00000	0.00000	22.28940	125.89254	65.00000	
66.26880	11.22018	0.00000	0.00000	22.19555	125.89254	65.00000	
66.31200	18.83649	0.00000	0.00000	22.04949	125.89254	65.00000	
66.35520	28.18383	28.18383	0.00000	21.83722	125.89254	65.00000	
66.39840	42.16965	42.16965	0.00000	21.57669	125.89254	65.00000	
66.44160	56.23413	56.23413	0.00000	21.28202	125.89254	65.00000	
66.48480	70.79458	70.79458	0.00000	20.92177	125.89254	65.00000	
66.52800	94.40609	94.40609	0.00000	20.58318	125.89254	65.00000	
66.57120	105.92537	105.92537	0.00000	20.21050	125.89254	65.00000	
66.61440	125.89254	125.89254	0.00000	19.95881	125.89254	65.00000	
66.65760	133.35214	133.35214	133.35214	19.73501	125.89254	65.00000	
66.70080	141.25375	141.25375	141.25375	19.65860	125.89254	65.00000	
66.74400	141.25375	141.25375	141.25375	19.68992	125.89254	65.00000	
66.78720	133.35214	133.35214	133.35214	19.83041	125.89254	65.00000	
66.83040	125.89254	125.89254	0.00000	20.11345	125.89254	65.00000	
66.87360	105.92537	105.92537	0.00000	20.41850	125.89254	65.00000	
66.91680	94.40609	94.40609	0.00000	20.80613	125.89254	65.00000	
66.96000	74.98942	74.98942	0.00000	21.18160	125.89254	65.00000	
67.00320	56.23413	56.23413	0.00000	21.57444	125.89254	65.00000	
67.04640	42.16965	42.16965	0.00000	21.92444	125.89254	65.00000	
67.08960	28.18383	28.18383	0.00000	22.21107	125.89254	65.00000	
67.13280	17.78279	0.00000	0.00000	22.45163	125.89254	65.00000	
67.17600	9.44061	0.00000	0.00000	22.62530	125.89254	65.00000	
67.21920	3.75837	0.00000	0.00000	22.73983	125.89254	65.00000	
67.26240	1.00000	0.00000	0.00000	22.78197	125.89254	65.00000	
67.30560	1.99526	0.00000	0.00000	22.77374	125.89254	65.00000	
67.34880	2.98538	0.00000	0.00000	22.74390	125.89254	65.00000	
67.39200	2.98538	0.00000	0.00000	22.72620	125.89254	65.00000	
67.43520	2.37137	0.00000	0.00000	22.72216	125.89254	65.00000	
67.47840	1.67880	0.00000	0.00000	22.72005	125.89254	65.00000	
67.52160	1.41254	0.00000	0.00000	22.71005	125.89254	65.00000	
67.56480	1.99526	0.00000	0.00000	22.69064	125.89254	65.00000	
67.60800	2.98538	0.00000	0.00000	22.66097	125.89254	65.00000	
67.65120	4.46684	0.00000	0.00000	22.62557	125.89254	65.00000	
67.69440	5.95662	0.00000	0.00000	22.58615	125.89254	65.00000	
67.73760	7.94328	0.00000	0.00000	22.54700	125.89254	65.00000	
67.78080	9.44061	0.00000	0.00000	22.50210	125.89254	65.00000	
67.82400	11.88502	0.00000	0.00000	22.46220	125.89254	65.00000	
67.86720	13.33521	0.00000	0.00000	22.41112	125.89254	65.00000	
67.91040	15.84893	0.00000	0.00000	22.36258	125.89254	65.00000	
67.95360	17.78279	0.00000	0.00000	22.32051	125.89254	65.00000	
67.99680	18.83649	0.00000	0.00000	22.29088	125.89254	65.00000	
68.04000	19.95262	0.00000	0.00000	22.26998	125.89254	65.00000	
68.08320	21.13489	0.00000	0.00000	22.25912	125.89254	65.00000	
68.12640	21.13489	0.00000	0.00000	22.26747	125.89254	65.00000	
68.16960	19.95262	0.00000	0.00000	22.28677	125.89254	65.00000	
68.21280	19.95262	0.00000	0.00000	22.31222	125.89254	65.00000	
68.25600	18.83649	0.00000	0.00000	22.33624	125.89254	65.00000	
68.29920	17.78279	0.00000	0.00000	22.36100	125.89254	65.00000	
68.34240	16.78804	0.00000	0.00000	22.37580	125.89254	65.00000	
68.38560	16.78804	0.00000	0.00000	22.39186	125.89254	65.00000	
68.42880	14.96236	0.00000	0.00000	22.40973	125.89254	65.00000	
68.47200	14.12538	0.00000	0.00000	22.44006	125.89254	65.00000	
68.51520	12.58925	0.00000	0.00000	22.47266	125.89254	65.00000	
68.55840	11.22018	0.00000	0.00000	22.51659	125.89254	65.00000	
68.60160	9.44061	0.00000	0.00000	22.56526	125.89254	65.00000	
68.64480	7.49894	0.00000	0.00000	22.61329	125.89254	65.00000	
68.68800	5.62341	0.00000	0.00000	22.65424	125.89254	65.00000	
68.73120	3.98107	0.00000	0.00000	22.68383	125.89254	65.00000	
68.77440	2.23872	0.00000	0.00000	22.69708	125.89254	65.00000	
68.81760	1.00000	0.00000	0.00000	22.69262	125.89254	65.00000	
68.86080	1.00000	0.00000	0.00000	22.67044	125.89254	65.00000	
68.90400	2.23872	0.00000	0.00000	22.63744	125.89254	65.00000	
68.94720	3.16228	0.00000	0.00000	22.60612	125.89254	65.00000	
68.99040	3.75837	0.00000	0.00000	22.59099	125.89254	65.00000	
69.03360	3.98107	0.00000	0.00000	22.58794	125.89254	65.00000	
69.07680	3.98107	0.00000	0.00000	22.59257	125.89254	65.00000	
69.12000	3.98107	0.00000	0.00000	22.60220	125.89254	65.00000	
69.16320	3.98107	0.00000	0.00000	22.61345	125.89254	65.00000	
69.20640	3.75837	0.00000	0.00000	22.62560	125.89254	65.00000	
69.24960	3.16228	0.00000	0.00000	22.63279	125.89254	65.00000	
69.29280	2.98538	0.00000	0.00000	22.63551	125.89254	65.00000	
69.33600	2.98538	0.00000	0.00000	22.63275	125.89254	65.00000	
69.37920	2.81838	0.00000	0.00000	22.62068	125.89254	65.00000	
69.42240	2.98538	0.00000	0.00000	22.60429	125.89254	65.00000	
69.46560	3.16228	0.00000	0.00000	22.57756	125.89254	65.00000	
69.50880	3.75837	0.00000	0.00000	22.54345	125.89254	65.00000	
69.55200	4.21697	0.00000	0.00000	22.50351	125.89254	65.00000	
69.59520	4.73151	0.00000	0.00000	22.45950	125.89254	65.00000	
69.63840	5.30884	0.00000	0.00000	22.41355	125.89254	65.00000	
69.68160	5.95662	0.00000	0.00000	22.37104	125.89254	65.00000	
69.72480	6.30957	0.00000	0.00000	22.34405	125.89254	65.00000	
69.76800	6.30957	0.00000	0.00000	22.33118	125.89254	65.00000	
69.81120	6.68344	0.00000	0.00000	22.33331	125.89254	65.00000	
69.85440	6.68344	0.00000	0.00000	22.34739	125.89254	65.00000	
69.89760	6.68344	0.00000	0.00000	22.37583	125.89254	65.00000	
69.94080	6.68344	0.00000	0.00000	22.41096	125.89254	65.00000	
69.98400	7.07946	0.00000	0.00000	22.45174	125.89254	65.00000	
70.02720	7.07946	0.00000	0.00000	22.49688	125.89254	65.00000	
70.07040	6.68344	0.00000	0.00000	22.54525	125.89254	65.00000	
70.11360	6.30957	0.00000	0.00000	22.59591	125.89254	65.00000	
70.15680	5.95662	0.00000	0.00000	22.64570	125.89254	65.00000	
70.20000	5.01187	0.00000	0.00000	22.68898	125.89254	65.00000	
70.24320	4.21697	0.00000	0.00000	22.72915	125.89254	65.00000	
70.28640	3.34965	0.00000	0.00000	22.75577	125.89254	65.00000	
70.32960	2.66073	0.00000	0.00000	22.77410	125.89254	65.00000	
70.37280	1.67880	0.00000	0.00000	22.77845	125.89254	65.00000	
70.41600	1.41254	0.00000	0.00000	22.77795	125.89254	65.00000	
70.45920	1.00000	0.00000	0.00000	22.76510	125.89254	65.00000	
70.50240	1.00000	0.00000	0.00000	22.74643	125.89254	65.00000	
70.54560	1.67880	0.00000	0.00000	22.72255	125.89254	65.00000	
70.58880	2.23872	0.00000	0.00000	22.69725	125.89254	65.00000	
70.63200	2.66073	0.00000	0.00000	22.67993	125.89254	65.00000	
70.67520	2.98538	0.00000	0.00000	22.67123	125.89254	65.00000	
70.71840	2.98538	0.00000	0.00000	22.66874	125.89254	65.00000	
70.76160	2.81838	0.00000	0.00000	22.66746	125.89254	65.00000	
70.80480	2.66073	0.00000	0.00000	22.66483	125.89254	65.00000	
70.84800	2.23872	0.00000	0.00000	22.65628	125.89254	65.00000	
70.89120	2.23872	0.00000	0.00000	22.64270	125.89254	65.00000	
70.93440	2.23872	0.00000	0.00000	22.62133	125.89254	65.00000	
70.97760	2.66073	0.00000	0.00000	22.59440	125.89254	65.00000	
71.02080	3.16228	0.00000	0.00000	22.56327	125.89254	65.00000	
71.06400	3.98107	0.00000	0.00000	22.53031	125.89254	65.00000	
71.10720	4.46684	0.00000	0.00000	22.49641	125.89254	65.00000	
71.15040	5.30884	0.00000	0.00000	22.46653	125.89254	65.00000	
71.19360	5.95662	0.00000	0.00000	22.43490	125.89254	65.00000	
71.23680	6.68344	0.00000	0.00000	22.40026	125.89254	65.00000	
71.28000	7.94328	0.00000	0.00000	22.36818	125.89254	65.00000	
71.32320	8.41395	0.00000	0.00000	22.33945	125.89254	65.00000	
71.36640	8.91251	0.00000	0.00000	22.31792	125.89254	65.00000	
71.40960	9.44061	0.00000	0.00000	22.29576	125.89254	65.00000	
71.45280	10.00000	0.00000	0.00000	22.27847	125.89254	65.00000	
71.49600	10.00000	0.00000	0.00000	22.27519	125.89254	65.00000	
71.53920	8.91251	0.00000	0.00000	22.28068	125.89254	65.00000	
71.58240	8.41395	0.00000	0.00000	22.29879	125.89254	65.00000	
71.62560	7.07946	0.00000	0.00000	22.32254	125.89254	65.00000	
71.66880	5.62341	0.00000	0.00000	22.35945	125.89254	65.00000	
71.71200	3.98107	0.00000	0.00000	22.40168	125.89254	65.00000	
71.75520	2.37137	0.00000	0.00000	22.44631	125.89254	65.00000	
71.79840	1.00000	0.00000	0.00000	22.48523	125.89254	65.00000	
71.84160	1.00000	0.00000	0.00000	22.51907	125.89254	65.00000	
71.88480	1.41254	0.00000	0.00000	22.54817	125.89254	65.00000	
71.92800	1.67880	0.00000	0.00000	22.59290	125.89254	65.00000	
71.97120	1.67880	0.00000	0.00000	22.65311	125.89254	65.00000	
72.01440	1.67880	0.00000	0.00000	22.73083	125.89254	65.00000	
72.05760	1.41254	0.00000	0.00000	22.82524	125.89254	65.00000	
72.10080	1.41254	0.00000	0.00000	22.92803	125.89254	65.00000	
72.14400	1.67880	0.00000	0.00000	23.02709	125.89254	65.00000	
72.18720	2.66073	0.00000	0.00000	23.12439	125.89254	65.00000	
72.23040	3.34965	0.00000	0.00000	23.21827	125.89254	65.00000	
72.27360	4.46684	0.00000	0.00000	23.31040	125.89254	65.00000	
72.31680	5.01187	0.00000	0.00000	23.39631	125.89254	65.00000	
72.36000	5.62341	0.00000	0.00000	23.47736	125.89254	65.00000	
72.40320	5.95662	0.00000	0.00000	23.55663	125.89254	65.00000	
72.44640	5.95662	0.00000	0.00000	23.62986	125.89254	65.00000	
72.48960	5.95662	0.00000	0.00000	23.69187	125.89254	65.00000	
72.53280	5.95662	0.00000	0.00000	23.74484	125.89254	65.00000	
72.57600	5.62341	0.00000	0.00000	23.79645	125.89254	65.00000	
72.61920	5.30884	0.00000	0.00000	23.83947	125.89254	65.00000	
72.66240	5.30884	0.00000	0.00000	23.87513	125.89254	65.00000	
72.70560	5.30884	0.00000	0.00000	23.90327	125.89254	65.00000	
72.74880	5.30884	0.00000	0.00000	23.92794	125.89254	65.00000	
72.79200	5.62341	0.00000	0.00000	23.95021	125.89254	65.00000	
72.83520	5.95662	0.00000	0.00000	23.97196	125.89254	65.00000	
72.87840	6.30957	0.00000	0.00000	23.99542	125.89254	65.00000	
72.92160	6.68344	0.00000	0.00000	24.01772	125.89254	65.00000	
72.96480	7.07946	0.00000	0.00000	24.04002	125.89254	65.00000	
73.00800	7.49894	0.00000	0.00000	24.07027	125.89254	65.00000	
73.05120	7.49894	0.00000	0.00000	24.11423	125.89254	65.00000	
73.09440	7.07946	0.00000	0.00000	24.17338	125.89254	65.00000	
73.13760	6.30957	0.00000	0.00000	24.24461	125.89254	65.00000	
73.18080	5.95662	0.00000	0.00000	24.31903	125.89254	65.00000	
73.22400	5.30884	0.00000	0.00000	24.39482	125.89254	65.00000	
73.26720	4.46684	0.00000	0.00000	24.46239	125.89254	65.00000	
73.31040	4.21697	0.00000	0.00000	24.50720	125.89254	65.00000	
73.35360	3.98107	0.00000	0.00000	24.50720	125.89254	65.00000	
73.39680	4.46684	0.00000	0.00000	24.43882	125.89254	65.00000	
73.44000	5.01187	0.00000	0.00000	24.29228	125.89254	65.00000	
73.48320	5.62341	0.00000	0.00000	24.05522	125.89254	65.00000	
73.52640	6.30957	0.00000	0.00000	23.66306	125.89254	65.00000	
73.56960	7.07946	0.00000	0.00000	23.20715	125.89254	65.00000	
73.61280	7.49894	0.00000	0.00000	22.60879	125.89254	65.00000	
73.65600	7.94328	0.00000	0.00000	21.94728	125.89254	65.00000	
73.69920	7.49894	0.00000	0.00000	21.21774	125.89254	65.00000	
73.74240	7.07946	0.00000	0.00000	20.46300	125.89254	65.00000	
73.78560	6.68344	0.00000	0.00000	19.73949	125.89254	65.00000	
73.82880	5.95662	0.00000	0.00000	19.03743	125.89254	65.00000	
73.87200	5.01187	0.00000	0.00000	18.46326	125.89254	65.00000	
73.91520	3.98107	0.00000	0.00000	17.94577	125.89254	65.00000	
73.95840	3.16228	0.00000	0.00000	17.53566	125.89254	65.00000	
74.00160	2.66073	0.00000	0.00000	17.23306	125.89254	65.00000	
74.04480	2.23872	0.00000	0.00000	17.00514	125.89254	65.00000	
74.08800	1.99526	0.00000	0.00000	16.85754	125.89254	65.00000	
74.13120	1.99526	0.00000	0.00000	16.76328	125.89254	65.00000	
74.17440	2.23872	0.00000	0.00000	16.71658	125.89254	65.00000	
74.21760	2.37137	0.00000	0.00000	16.70062	125.89254	65.00000	
74.26080	2.81838	0.00000	0.00000	16.70114	125.89254	65.00000	
74.30400	3.16228	0.00000	0.00000	16.69264	125.89254	65.00000	
74.34720	3.54813	0.00000	0.00000	16.68046	125.89254	65.00000	
74.39040	3.75837	0.00000	0.00000	16.67172	125.89254	65.00000	
74.43360	3.75837	0.00000	0.00000	16.67381	125.89254	65.00000	
74.47680	3.54813	0.00000	0.00000	16.68386	125.89254	65.00000	
74.52000	3.34965	0.00000	0.00000	16.69717	125.89254	65.00000	
74.56320	3.16228	0.00000	0.00000	16.70516	125.89254	65.00000	
74.60640	2.81838	0.00000	0.00000	16.70298	125.89254	65.00000	
74.64960	2.66073	0.00000	0.00000	16.68664	125.89254	65.00000	
74.69280	2.37137	0.00000	0.00000	16.65407	125.89254	65.00000	
74.73600	2.37137	0.00000	0.00000	16.60698	125.89254	65.00000	
74.77920	2.23872	0.00000	0.00000	16.54874	125.89254	65.00000	
74.82240	1.99526	0.00000	0.00000	16.47285	125.89254	65.00000	
74.86560	1.99526	0.00000	0.00000	16.38370	125.89254	65.00000	
74.90880	2.66073	0.00000	0.00000	16.27159	125.89254	65.00000	
74.95200	3.34965	0.00000	0.00000	16.14154	125.89254	65.00000	
74.99520	4.21697	0.00000	0.00000	16.00470	125.89254	65.00000	
75.03840	5.01187	0.00000	0.00000	15.86036	125.89254	65.00000	
75.08160	5.62341	0.00000	0.00000	15.71229	125.89254	65.00000	
75.12480	5.95662	0.00000	0.00000	15.56901	125.89254	65.00000	
75.16800	5.95662	0.00000	0.00000	15.44109	125.89254	65.00000	
75.21120	5.62341	0.00000	0.00000	15.32202	125.89254	65.00000	
75.25440	4.73151	0.00000	0.00000	15.21466	125.89254	65.00000	
75.29760	3.98107	0.00000	0.00000	15.11614	125.89254	65.00000	
75.34080	3.16228	0.00000	0.00000	15.01644	125.89254	65.00000	
75.38400	3.16228	0.00000	0.00000	14.90834	125.89254	65.00000	
75.42720	3.16228	0.00000	0.00000	14.80320	125.89254	65.00000	
75.47040	3.75837	0.00000	0.00000	14.70080	125.89254	65.00000	
75.51360	4.21697	0.00000	0.00000	14.60769	125.89254	65.00000	
75.55680	4.46684	0.00000	0.00000	14.53057	125.89254	65.00000	
75.60000	4.21697	0.00000	0.00000	14.47293	125.89254	65.00000	
75.64320	3.75837	0.00000	0.00000	14.43790	125.89254	65.00000	
75.68640	2.81838	0.00000	0.00000	14.42284	125.89254	65.00000	
75.72960	1.67880	0.00000	0.00000	14.42123	125.89254	65.00000	
75.77280	1.41254	0.00000	0.00000	14.42138	125.89254	65.00000	
75.81600	2.23872	0.00000	0.00000	14.41682	125.89254	65.00000	
75.85920	3.54813	0.00000	0.00000	14.40847	125.89254	65.00000	
75.90240	4.73151	0.00000	0.00000	14.39420	125.89254	65.00000	
75.94560	5.95662	0.00000	0.00000	14.38003	125.89254	65.00000	
75.98880	7.07946	0.00000	0.00000	14.37031	125.89254	65.00000	
76.03200	7.94328	0.00000	0.00000	14.36938	125.89254	65.00000	
76.07520	8.41395	0.00000	0.00000	14.37926	125.89254	65.00000	
76.11840	8.41395	0.00000	0.00000	14.39877	125.89254	65.00000	
76.16160	7.94328	0.00000	0.00000	14.42522	125.89254	65.00000	
76.20480	7.07946	0.00000	0.00000	14.45119	125.89254	65.00000	
76.24800	6.68344	0.00000	0.00000	14.47889	125.89254	65.00000	
76.29120	5.95662	0.00000	0.00000	14.50643	125.89254	65.00000	
76.33440	5.01187	0.00000	0.00000	14.54102	125.89254	65.00000	
76.37760	4.21697	0.00000	0.00000	14.58108	125.89254	65.00000	
76.42080	3.54813	0.00000	0.00000	14.62363	125.89254	65.00000	
76.46400	2.81838	0.00000	0.00000	14.67099	125.89254	65.00000	
76.50720	1.99526	0.00000	0.00000	14.71342	125.89254	65.00000	
76.55040	1.41254	0.00000	0.00000	14.75025	125.89254	65.00000	
76.59360	1.00000	0.00000	0.00000	14.77440	125.89254	65.00000	
76.63680	1.00000	0.00000	0.00000	14.78012	125.89254	65.00000	
76.68000	1.99526	0.00000	0.00000	14.77261	125.89254	65.00000	
76.72320	3.16228	0.00000	0.00000	14.76458	125.89254	65.00000	
76.76640	4.21697	0.00000	0.00000	14.77158	125.89254	65.00000	
76.80960	5.30884	0.00000	0.00000	14.80863	125.89254	65.00000	
76.85280	6.30957	0.00000	0.00000	14.88076	125.89254	65.00000	
76.89600	7.49894	0.00000	0.00000	15.01360	125.89254	65.00000	
76.93920	8.41395	0.00000	0.00000	15.21795	125.89254	65.00000	
76.98240	8.91251	0.00000	0.00000	15.49830	125.89254	65.00000	
77.02560	8.91251	0.00000	0.00000	15.86992	125.89254	65.00000	
77.06880	9.44061	0.00000	0.00000	16.32909	125.89254	65.00000	
77.11200	9.44061	0.00000	0.00000	16.82506	125.89254	65.00000	
77.15520	8.91251	0.00000	0.00000	17.39348	125.89254	65.00000	
77.19840	8.91251	0.00000	0.00000	17.97231	125.89254	65.00000	
77.24160	8.41395	0.00000	0.00000	18.55648	125.89254	65.00000	
77.28480	7.94328	0.00000	0.00000	19.11915	125.89254	65.00000	
77.32800	7.07946	0.00000	0.00000	19.62368	125.89254	65.00000	
77.37120	6.68344	0.00000	0.00000	20.08155	125.89254	65.00000	
77.41440	5.95662	0.00000	0.00000	20.44380	125.89254	65.00000	
77.45760	5.62341	0.00000	0.00000	20.73614	125.89254	65.00000	
77.50080	5.01187	0.00000	0.00000	20.94321	125.89254	65.00000	
77.54400	4.46684	0.00000	0.00000	21.07727	125.89254	65.00000	
77.58720	4.21697	0.00000	0.00000	21.15598	125.89254	65.00000	
77.63040	3.75837	0.00000	0.00000	21.19175	125.89254	65.00000	
77.67360	3.16228	0.00000	0.00000	21.20299	125.89254	65.00000	
77.71680	2.66073	0.00000	0.00000	21.20858	125.89254	65.00000	
77.76000	2.23872	0.00000	0.00000	21.21586	125.89254	65.00000	
77.80320	1.99526	0.00000	0.00000	21.22087	125.89254	65.00000	
77.84640	1.67880	0.00000	0.00000	21.22315	125.89254	65.00000	
77.88960	1.67880	0.00000	0.00000	21.21841	125.89254	65.00000	
77.93280	1.41254	0.00000	0.00000	21.21139	125.89254	65.00000	
77.97600	1.41254	0.00000	0.00000	21.20728	125.89254	65.00000	
78.01920	1.00000	0.00000	0.00000	21.20183	125.89254	65.00000	
78.06240	1.00000	0.00000	0.00000	21.19641	125.89254	65.00000	
78.10560	1.00000	0.00000	0.00000	21.18699	125.89254	65.00000	
78.14880	1.00000	0.00000	0.00000	21.17284	125.89254	65.00000	
78.19200	1.00000	0.00000	0.00000	21.15545	125.89254	65.00000	
78.23520	1.00000	0.00000	0.00000	21.12840	125.89254	65.00000	
78.27840	1.41254	0.00000	0.00000	21.08897	125.89254	65.00000	
78.32160	1.67880	0.00000	0.00000	21.04366	125.89254	65.00000	
78.36480	1.67880	0.00000	0.00000	20.99450	125.89254	65.00000	
78.40800	1.67880	0.00000	0.00000	20.94073	125.89254	65.00000	
78.45120	1.67880	0.00000	0.00000	20.88256	125.89254	65.00000	
78.49440	1.41254	0.00000	0.00000	20.82737	125.89254	65.00000	
78.53760	1.00000	0.00000	0.00000	20.78232	125.89254	65.00000	
78.58080	1.00000	0.00000	0.00000	20.73580	125.89254	65.00000	
78.62400	1.67880	0.00000	0.00000	20.68867	125.89254	65.00000	
78.66720	2.81838	0.00000	0.00000	20.64196	125.89254	65.00000	
78.71040	4.21697	0.00000	0.00000	20.59944	125.89254	65.00000	
78.75360	5.95662	0.00000	0.00000	20.55972	125.89254	65.00000	
78.79680	7.94328	0.00000	0.00000	20.52918	125.89254	65.00000	
78.84000	9.44061	0.00000	0.00000	20.49127	125.89254	65.00000	
78.88320	11.88502	0.00000	0.00000	20.45425	125.89254	65.00000	
78.92640	13.33521	0.00000	0.00000	20.41438	125.89254	65.00000	
78.96960	14.96236	0.00000	0.00000	20.38126	125.89254	65.00000	
79.01280	16.78804	0.00000	0.00000	20.35318	125.89254	65.00000	
79.05600	17.78279	0.00000	0.00000	20.33974	125.89254	65.00000	
79.09920	17.78279	0.00000	0.00000	20.34157	125.89254	65.00000	
79.14240	17.78279	0.00000	0.00000	20.34980	125.89254	65.00000	
79.18560	17.78279	0.00000	0.00000	20.35933	125.89254	65.00000	
79.22880	16.78804	0.00000	0.00000	20.37066	125.89254	65.00000	
79.27200	15.84893	0.00000	0.00000	20.38765	125.89254	65.00000	
79.31520	14.12538	0.00000	0.00000	20.39923	125.89254	65.00000	
79.35840	13.33521	0.00000	0.00000	20.41008	125.89254	65.00000	
79.40160	11.88502	0.00000	0.00000	20.41969	125.89254	65.00000	
79.44480	10.00000	0.00000	0.00000	20.43505	125.89254	65.00000	
79.48800	8.41395	0.00000	0.00000	20.44655	125.89254	65.00000	
79.53120	7.49894	0.00000	0.00000	20.45054	125.89254	65.00000	
79.57440	6.30957	0.00000	0.00000	20.44929	125.89254	65.00000	
79.61760	5.62341	0.00000	0.00000	20.44390	125.89254	65.00000	
79.66080	5.30884	0.00000	0.00000	20.43136	125.89254	65.00000	
79.70400	4.73151	0.00000	0.00000	20.41159	125.89254	65.00000	
79.74720	4.73151	0.00000	0.00000	20.38560	125.89254	65.00000	
79.79040	5.01187	0.00000	0.00000	20.34804	125.89254	65.00000	
79.83360	5.30884	0.00000	0.00000	20.30580	125.89254	65.00000	
79.87680	5.62341	0.00000	0.00000	20.26064	125.89254	65.00000	
79.92000	5.95662	0.00000	0.00000	20.21265	125.89254	65.00000	
79.96320	6.68344	0.00000	0.00000	20.16010	125.89254	65.00000	
80.00640	7.49894	0.00000	0.00000	20.10261	125.89254	65.00000	
80.04960	8.41395	0.00000	0.00000	20.03892	125.89254	65.00000	
80.09280	10.00000	0.00000	0.00000	19.97053	125.89254	65.00000	
80.13600	11.88502	0.00000	0.00000	19.89208	125.89254	65.00000	
80.17920	14.96236	0.00000	0.00000	19.79738	125.89254	65.00000	
80.22240	18.83649	0.00000	0.00000	19.68803	125.89254	65.00000	
80.26560	23.71374	23.71374	0.00000	19.57646	125.89254	65.00000	
80.30880	28.18383	28.18383	0.00000	19.45726	125.89254	65.00000	
80.35200	33.49654	33.49654	0.00000	19.34870	125.89254	65.00000	
80.39520	37.58374	37.58374	0.00000	19.25532	125.89254	65.00000	
80.43840	39.81072	39.81072	0.00000	19.17933	125.89254	65.00000	
80.48160	42.16965	42.16965	0.00000	19.11174	125.89254	65.00000	
80.52480	44.66836	44.66836	0.00000	19.05529	125.89254	65.00000	
80.56800	44.66836	44.66836	0.00000	19.02700	125.89254	65.00000	
80.61120	42.16965	42.16965	0.00000	19.02949	125.89254	65.00000	
80.65440	39.81072	39.81072	0.00000	19.05768	125.89254	65.00000	
80.69760	35.48134	35.48134	0.00000	19.09586	125.89254	65.00000	
80.74080	31.62278	31.62278	0.00000	19.15221	125.89254	65.00000	
80.78400	26.60725	26.60725	0.00000	19.19912	125.89254	65.00000	
80.82720	23.71374	23.71374	0.00000	19.24761	125.89254	65.00000	
80.87040	19.95262	19.95262	0.00000	19.29633	125.89254	65.00000	
80.91360	15.84893	0.00000	0.00000	19.35513	125.89254	65.00000	
80.95680	12.58925	0.00000	0.00000	19.41543	125.89254	65.00000	
81.00000	9.44061	0.00000	0.00000	19.46975	125.89254	65.00000	
81.04320	7.07946	0.00000	0.00000	19.52245	125.89254	65.00000	
81.08640	4.73151	0.00000	0.00000	19.56643	125.89254	65.00000	
81.12960	3.34965	0.00000	0.00000	19.60043	125.89254	65.00000	
81.17280	2.37137	0.00000	0.00000	19.62019	125.89254	65.00000	
81.21600	1.99526	0.00000	0.00000	19.62902	125.89254	65.00000	
81.25920	1.99526	0.00000	0.00000	19.62579	125.89254	65.00000	
81.30240	2.23872	0.00000	0.00000	19.61640	125.89254	65.00000	
81.34560	2.37137	0.00000	0.00000	19.60214	125.89254	65.00000	
81.38880	2.66073	0.00000	0.00000	19.58812	125.89254	65.00000	
81.43200	2.66073	0.00000	0.00000	19.57506	125.89254	65.00000	
81.47520	2.66073	0.00000	0.00000	19.56593	125.89254	65.00000	
81.51840	2.37137	0.00000	0.00000	19.56271	125.89254	65.00000	
81.56160	1.99526	0.00000	0.00000	19.56506	125.89254	65.00000	
81.60480	1.41254	0.00000	0.00000	19.57078	125.89254	65.00000	
81.64800	1.00000	0.00000	0.00000	19.57316	125.89254	65.00000	
81.69120	1.00000	0.00000	0.00000	19.57342	125.89254	65.00000	
81.73440	1.00000	0.00000	0.00000	19.56842	125.89254	65.00000	
81.77760	1.00000	0.00000	0.00000	19.55947	125.89254	65.00000	
81.82080	1.41254	0.00000	0.00000	19.55036	125.89254	65.00000	
81.86400	1.67880	0.00000	0.00000	19.53599	125.89254	65.00000	
81.90720	1.99526	0.00000	0.00000	19.51803	125.89254	65.00000	
81.95040	2.23872	0.00000	0.00000	19.49702	125.89254	65.00000	
81.99360	2.23872	0.00000	0.00000	19.47107	125.89254	65.00000	
82.03680	2.37137	0.00000	0.00000	19.44210	125.89254	65.00000	
82.08000	2.23872	0.00000	0.00000	19.40871	125.89254	65.00000	
82.12320	2.23872	0.00000	0.00000	19.37387	125.89254	65.00000	
82.16640	2.23872	0.00000	0.00000	19.33984	125.89254	65.00000	
82.20960	1.99526	0.00000	0.00000	19.31347	125.89254	65.00000	
82.25280	1.67880	0.00000	0.00000	19.29739	125.89254	65.00000	
82.29600	1.41254	0.00000	0.00000	19.29200	125.89254	65.00000	
82.33920	1.00000	0.00000	0.00000	19.29328	125.89254	65.00000	
82.38240	1.00000	0.00000	0.00000	19.29498	125.89254	65.00000	
82.42560	1.00000	0.00000	0.00000	19.29498	125.89254	65.00000	
82.46880	1.00000	0.00000	0.00000	19.29346	125.89254	65.00000	
82.51200	1.00000	0.00000	0.00000	19.29015	125.89254	65.00000	
82.55520	1.00000	0.00000	0.00000	19.28503	125.89254	65.00000	
82.59840	1.00000	0.00000	0.00000	19.28020	125.89254	65.00000	
82.64160	1.00000	0.00000	0.00000	19.27427	125.89254	65.00000	
82.68480	1.41254	0.00000	0.00000	19.27185	125.89254	65.00000	
82.72800	1.67880	0.00000	0.00000	19.27235	125.89254	65.00000	
82.77120	2.23872	0.00000	0.00000	19.26872	125.89254	65.00000	
82.81440	3.16228	0.00000	0.00000	19.25306	125.89254	65.00000	
82.85760	3.98107	0.00000	0.00000	19.22560	125.89254	65.00000	
82.90080	4.73151	0.00000	0.00000	19.18806	125.89254	65.00000	
82.94400	5.62341	0.00000	0.00000	19.14264	125.89254	65.00000	
82.98720	6.30957	0.00000	0.00000	19.09359	125.89254	65.00000	
83.03040	6.68344	0.00000	0.00000	19.04570	125.89254	65.00000	
83.07360	6.68344	0.00000	0.00000	19.00649	125.89254	65.00000	
83.11680	6.30957	0.00000	0.00000	18.98053	125.89254	65.00000	
83.16000	5.62341	0.00000	0.00000	18.96941	125.89254	65.00000	
83.20320	5.01187	0.00000	0.00000	18.97269	125.89254	65.00000	
83.24640	4.73151	0.00000	0.00000	18.98406	125.89254	65.00000	
83.28960	5.30884	0.00000	0.00000	19.00644	125.89254	65.00000	
83.33280	5.95662	0.00000	0.00000	19.04706	125.89254	65.00000	
83.37600	6.68344	0.00000	0.00000	19.10885	125.89254	65.00000	
83.41920	7.49894	0.00000	0.00000	19.20050	125.89254	65.00000	
83.46240	7.49894	0.00000	0.00000	19.31835	125.89254	65.00000	
83.50560	7.49894	0.00000	0.00000	19.46864	125.89254	65.00000	
83.54880	7.07946	0.00000	0.00000	19.63558	125.89254	65.00000	
83.59200	6.68344	0.00000	0.00000	19.80264	125.89254	65.00000	
83.63520	7.07946	0.00000	0.00000	19.95703	125.89254	65.00000	
83.67840	8.41395	0.00000	0.00000	20.07606	125.89254	65.00000	
83.72160	10.59254	0.00000	0.00000	20.14038	125.89254	65.00000	
83.76480	14.96236	0.00000	0.00000	20.15502	125.89254	65.00000	
83.80800	19.95262	0.00000	0.00000	20.09770	125.89254	65.00000	
83.85120	28.18383	28.18383	0.00000	19.97460	125.89254	65.00000	
83.89440	37.58374	37.58374	0.00000	19.78721	125.89254	65.00000	
83.93760	47.31513	47.31513	0.00000	19.54539	125.89254	65.00000	
83.98080	59.56621	59.56621	0.00000	19.27164	125.89254	65.00000	
84.02400	70.79458	70.79458	0.00000	19.02665	125.89254	65.00000	
84.06720	74.98942	74.98942	0.00000	18.79314	125.89254	65.00000	
84.11040	84.13951	84.13951	0.00000	18.63879	125.89254	65.00000	
84.15360	84.13951	84.13951	0.00000	18.52047	125.89254	65.00000	
84.19680	84.13951	84.13951	0.00000	18.50451	125.89254	65.00000	
84.24000	79.43282	79.43282	0.00000	18.55933	125.89254	65.00000	
84.28320	70.79458	70.79458	0.00000	18.67813	125.89254	65.00000	
84.32640	63.09573	63.09573	0.00000	18.86915	125.89254	65.00000	
84.36960	50.11872	50.11872	0.00000	19.08297	125.89254	65.00000	
84.41280	39.81072	39.81072	0.00000	19.33764	125.89254	65.00000	
84.45600	28.18383	28.18383	0.00000	19.58030	125.89254	65.00000	
84.49920	18.83649	0.00000	0.00000	19.81013	125.89254	65.00000	
84.54240	11.88502	0.00000	0.00000	20.01234	125.89254	65.00000	
84.58560	6.30957	0.00000	0.00000	20.18218	125.89254	65.00000	
84.62880	2.98538	0.00000	0.00000	20.31561	125.89254	65.00000	
84.67200	2.23872	0.00000	0.00000	20.41543	125.89254	65.00000	
84.71520	2.66073	0.00000	0.00000	20.49695	125.89254	65.00000	
84.75840	2.37137	0.00000	0.00000	20.57345	125.89254	65.00000	
84.80160	1.99526	0.00000	0.00000	20.65687	125.89254	65.00000	
84.84480	1.00000	0.00000	0.00000	20.73567	125.89254	65.00000	
84.88800	1.00000	0.00000	0.00000	20.79997	125.89254	65.00000	
84.93120	1.41254	0.00000	0.00000	20.84695	125.89254	65.00000	
84.97440	1.99526	0.00000	0.00000	20.88438	125.89254	65.00000	
85.01760	2.81838	0.00000	0.00000	20.91867	125.89254	65.00000	
85.06080	3.16228	0.00000	0.00000	20.95280	125.89254	65.00000	
85.10400	3.34965	0.00000	0.00000	20.98587	125.89254	65.00000	
85.14720	3.54813	0.00000	0.00000	21.01790	125.89254	65.00000	
85.19040	3.34965	0.00000	0.00000	21.04429	125.89254	65.00000	
85.23360	3.16228	0.00000	0.00000	21.07109	125.89254	65.00000	
85.27680	2.81838	0.00000	0.00000	21.10021	125.89254	65.00000	
85.32000	2.37137	0.00000	0.00000	21.13713	125.89254	65.00000	
85.36320	1.99526	0.00000	0.00000	21.18150	125.89254	65.00000	
85.40640	1.67880	0.00000	0.00000	21.23514	125.89254	65.00000	
85.44960	1.67880	0.00000	0.00000	21.29523	125.89254	65.00000	
85.49280	1.99526	0.00000	0.00000	21.36681	125.89254	65.00000	
85.53600	2.23872	0.00000	0.00000	21.45089	125.89254	65.00000	
85.57920	2.37137	0.00000	0.00000	21.55540	125.89254	65.00000	
85.62240	2.37137	0.00000	0.00000	21.67074	125.89254	65.00000	
85.66560	2.37137	0.00000	0.00000	21.78913	125.89254	65.00000	
85.70880	1.99526	0.00000	0.00000	21.90549	125.89254	65.00000	
85.75200	1.99526	0.00000	0.00000	22.00350	125.89254	65.00000	
85.79520	1.67880	0.00000	0.00000	22.08445	125.89254	65.00000	
85.83840	1.67880	0.00000	0.00000	22.13979	125.89254	65.00000	
85.88160	1.67880	0.00000	0.00000	22.15369	125.89254	65.00000	
85.92480	1.99526	0.00000	0.00000	22.13917	125.89254	65.00000	
85.96800	2.23872	0.00000	0.00000	22.09048	125.89254	65.00000	
86.01120	2.37137	0.00000	0.00000	22.01271	125.89254	65.00000	
86.05440	2.66073	0.00000	0.00000	21.91236	125.89254	65.00000	
86.09760	2.81838	0.00000	0.00000	21.80234	125.89254	65.00000	
86.14080	2.98538	0.00000	0.00000	21.68774	125.89254	65.00000	
86.18400	2.98538	0.00000	0.00000	21.56897	125.89254	65.00000	
86.22720	3.16228	0.00000	0.00000	21.46086	125.89254	65.00000	
86.27040	3.16228	0.00000	0.00000	21.36130	125.89254	65.00000	
86.31360	3.16228	0.00000	0.00000	21.28085	125.89254	65.00000	
86.35680	3.16228	0.00000	0.00000	21.21017	125.89254	65.00000	
86.40000	3.16228	0.00000	0.00000	21.15309	125.89254	65.00000	
86.44320	3.16228	0.00000	0.00000	21.11381	125.89254	65.00000	
86.48640	2.81838	0.00000	0.00000	21.08542	125.89254	65.00000	
86.52960	2.66073	0.00000	0.00000	21.06412	125.89254	65.00000	
86.57280	2.37137	0.00000	0.00000	21.04606	125.89254	65.00000	
86.61600	1.99526	0.00000	0.00000	21.02967	125.89254	65.00000	
86.65920	1.67880	0.00000	0.00000	21.01861	125.89254	65.00000	
86.70240	1.41254	0.00000	0.00000	21.02038	125.89254	65.00000	
86.74560	1.00000	0.00000	0.00000	21.03172	125.89254	65.00000	
86.78880	1.00000	0.00000	0.00000	21.04677	125.89254	65.00000	
86.83200	1.00000	0.00000	0.00000	21.06621	125.89254	65.00000	
86.87520	1.41254	0.00000	0.00000	21.08506	125.89254	65.00000	
86.91840	1.67880	0.00000	0.00000	21.10304	125.89254	65.00000	
86.96160	1.99526	0.00000	0.00000	21.11874	125.89254	65.00000	
87.00480	1.99526	0.00000	0.00000	21.13048	125.89254	65.00000	
87.04800	1.99526	0.00000	0.00000	21.13408	125.89254	65.00000	
87.09120	1.99526	0.00000	0.00000	21.12491	125.89254	65.00000	
87.13440	1.67880	0.00000	0.00000	21.09644	125.89254	65.00000	
87.17760	1.99526	0.00000	0.00000	21.03776	125.89254	65.00000	
87.22080	2.23872	0.00000	0.00000	20.93974	125.89254	65.00000	
87.26400	2.37137	0.00000	0.00000	20.79672	125.89254	65.00000	
87.30720	2.81838	0.00000	0.00000	20.61366	125.89254	65.00000	
87.35040	3.16228	0.00000	0.00000	20.38318	125.89254	65.00000	
87.39360	3.16228	0.00000	0.00000	20.12005	125.89254	65.00000	
87.43680	3.34965	0.00000	0.00000	19.84561	125.89254	65.00000	
87.48000	3.34965	0.00000	0.00000	19.56264	125.89254	65.00000	
87.52320	3.16228	0.00000	0.00000	19.27145	125.89254	65.00000	
87.56640	2.98538	0.00000	0.00000	18.98611	125.89254	65.00000	
87.60960	2.66073	0.00000	0.00000	18.72242	125.89254	65.00000	
87.65280	2.23872	0.00000	0.00000	18.47481	125.89254	65.00000	
87.69600	1.67880	0.00000	0.00000	18.25043	125.89254	65.00000	
87.73920	1.41254	0.00000	0.00000	18.04314	125.89254	65.00000	
87.78240	1.00000	0.00000	0.00000	17.86311	125.89254	65.00000	
87.82560	1.00000	0.00000	0.00000	17.71101	125.89254	65.00000	
87.86880	1.00000	0.00000	0.00000	17.59567	125.89254	65.00000	
87.91200	1.00000	0.00000	0.00000	17.51885	125.89254	65.00000	
87.95520	1.41254	0.00000	0.00000	17.46860	125.89254	65.00000	
87.99840	1.67880	0.00000	0.00000	17.44150	125.89254	65.00000	
88.04160	1.99526	0.00000	0.00000	17.42918	125.89254	65.00000	
88.08480	1.99526	0.00000	0.00000	17.42323	125.89254	65.00000	
88.12800	2.23872	0.00000	0.00000	17.41441	125.89254	65.00000	
88.17120	2.23872	0.00000	0.00000	17.40274	125.89254	65.00000	
88.21440	2.23872	0.00000	0.00000	17.41117	125.89254	65.00000	
88.25760	2.23872	0.00000	0.00000	17.43737	125.89254	65.00000	
88.30080	2.23872	0.00000	0.00000	17.47536	125.89254	65.00000	
88.34400	2.23872	0.00000	0.00000	17.52260	125.89254	65.00000	
88.38720	2.23872	0.00000	0.00000	17.57736	125.89254	65.00000	
88.43040	1.99526	0.00000	0.00000	17.63036	125.89254	65.00000	
88.47360	2.23872	0.00000	0.00000	17.68336	125.89254	65.00000	
88.51680	2.23872	0.00000	0.00000	17.72884	125.89254	65.00000	
88.56000	2.23872	0.00000	0.00000	17.77695	125.89254	65.00000	
88.60320	1.99526	0.00000	0.00000	17.82587	125.89254	65.00000	
88.64640	1.99526	0.00000	0.00000	17.88005	125.89254	65.00000	
88.68960	1.67880	0.00000	0.00000	17.94140	125.89254	65.00000	
88.73280	1.41254	0.00000	0.00000	18.01060	125.89254	65.00000	
88.77600	1.41254	0.00000	0.00000	18.09411	125.89254	65.00000	
88.81920	1.00000	0.00000	0.00000	18.18319	125.89254	65.00000	
88.86240	1.00000	0.00000	0.00000	18.27605	125.89254	65.00000	
88.90560	1.00000	0.00000	0.00000	18.37610	125.89254	65.00000	
88.94880	1.00000	0.00000	0.00000	18.47438	125.89254	65.00000	
88.99200	1.00000	0.00000	0.00000	18.56627	125.89254	65.00000	
89.03520	1.00000	0.00000	0.00000	18.65115	125.89254	65.00000	
89.07840	1.00000	0.00000	0.00000	18.72590	125.89254	65.00000	
89.12160	1.00000	0.00000	0.00000	18.78778	125.89254	65.00000	
89.16480	1.41254	0.00000	0.00000	18.83488	125.89254	65.00000	
89.20800	1.67880	0.00000	0.00000	18.87229	125.89254	65.00000	
89.25120	2.23872	0.00000	0.00000	18.90228	125.89254	65.00000	
89.29440	2.66073	0.00000	0.00000	18.92821	125.89254	65.00000	
89.33760	2.98538	0.00000	0.00000	18.95733	125.89254	65.00000	
89.38080	3.16228	0.00000	0.00000	18.98431	125.89254	65.00000	
89.42400	3.54813	0.00000	0.00000	19.00984	125.89254	65.00000	
89.46720	3.75837	0.00000	0.00000	19.03451	125.89254	65.00000	
89.51040	3.75837	0.00000	0.00000	19.05955	125.89254	65.00000	
89.55360	3.54813	0.00000	0.00000	19.07947	125.89254	65.00000	
89.59680	3.34965	0.00000	0.00000	19.09272	125.89254	65.00000	
89.64000	3.16228	0.00000	0.00000	19.09678	125.89254	65.00000	
89.68320	2.98538	0.00000	0.00000	19.09878	125.89254	65.00000	
89.72640	2.66073	0.00000	0.00000	19.11158	125.89254	65.00000	
89.76960	2.37137	0.00000	0.00000	19.12955	125.89254	65.00000	
89.81280	2.23872	0.00000	0.00000	19.14772	125.89254	65.00000	
89.85600	1.99526	0.00000	0.00000	19.16470	125.89254	65.00000	
89.89920	1.99526	0.00000	0.00000	19.17610	125.89254	65.00000	
89.94240	2.23872	0.00000	0.00000	19.17833	125.89254	65.00000	
89.98560	2.37137	0.00000	0.00000	19.16864	125.89254	65.00000	
90.02880	2.98538	0.00000	0.00000	19.14773	125.89254	65.00000	
90.07200	3.75837	0.00000	0.00000	19.11468	125.89254	65.00000	
90.11520	4.73151	0.00000	0.00000	19.07992	125.89254	65.00000	
90.15840	5.95662	0.00000	0.00000	19.04326	125.89254	65.00000	
90.20160	7.94328	0.00000	0.00000	19.00963	125.89254	65.00000	
90.24480	10.00000	0.00000	0.00000	18.97583	125.89254	65.00000	
90.28800	12.58925	0.00000	0.00000	18.94095	125.89254	65.00000	
90.33120	14.96236	0.00000	0.00000	18.90249	125.89254	65.00000	
90.37440	17.78279	0.00000	0.00000	18.86182	125.89254	65.00000	
90.41760	19.95262	19.95262	0.00000	18.81481	125.89254	65.00000	
90.46080	22.38721	22.38721	0.00000	18.77198	125.89254	65.00000	
90.50400	23.71374	23.71374	0.00000	18.73892	125.89254	65.00000	
90.54720	23.71374	23.71374	0.00000	18.71883	125.89254	65.00000	
90.59040	23.71374	23.71374	0.00000	18.71240	125.89254	65.00000	
90.63360	22.38721	22.38721	0.00000	18.71719	125.89254	65.00000	
90.67680	19.95262	19.95262	0.00000	18.72345	125.89254	65.00000	
90.72000	17.78279	0.00000	0.00000	18.72476	125.89254	65.00000	
90.76320	14.96236	0.00000	0.00000	18.69916	125.89254	65.00000	
90.80640	11.88502	0.00000	0.00000	18.64475	125.89254	65.00000	
90.84960	8.91251	0.00000	0.00000	18.52790	125.89254	65.00000	
90.89280	6.30957	0.00000	0.00000	18.33470	125.89254	65.00000	
90.93600	4.21697	0.00000	0.00000	18.05972	125.89254	65.00000	
90.97920	2.66073	0.00000	0.00000	17.68012	125.89254	65.00000	
91.02240	1.67880	0.00000	0.00000	17.20354	125.89254	65.00000	
91.06560	1.41254	0.00000	0.00000	16.67929	125.89254	65.00000	
91.10880	1.67880	0.00000	0.00000	16.07661	125.89254	65.00000	
91.15200	1.99526	0.00000	0.00000	15.46720	125.89254	65.00000	
91.19520	2.66073	0.00000	0.00000	14.85965	125.89254	65.00000	
91.23840	3.34965	0.00000	0.00000	14.28710	125.89254	65.00000	
91.28160	4.21697	0.00000	0.00000	13.77829	125.89254	65.00000	
91.32480	5.30884	0.00000	0.00000	13.32410	125.89254	65.00000	
91.36800	6.30957	0.00000	0.00000	12.96088	125.89254	65.00000	
91.41120	7.94328	0.00000	0.00000	12.67299	125.89254	65.00000	
91.45440	8.91251	0.00000	0.00000	12.46272	125.89254	65.00000	
91.49760	10.59254	0.00000	0.00000	12.32106	125.89254	65.00000	
91.54080	11.88502	0.00000	0.00000	12.23024	125.89254	65.00000	
91.58400	12.58925	12.58925	0.00000	12.18643	125.89254	65.00000	
91.62720	13.33521	13.33521	0.00000	12.17723	125.89254	65.00000	
91.67040	13.33521	13.33521	0.00000	12.18669	125.89254	65.00000	
91.71360	12.58925	12.58925	0.00000	12.20670	125.89254	65.00000	
91.75680	11.88502	0.00000	0.00000	12.23710	125.89254	65.00000	
91.80000	11.22018	0.00000	0.00000	12.27365	125.89254	65.00000	
91.84320	10.00000	0.00000	0.00000	12.32015	125.89254	65.00000	
91.88640	8.91251	0.00000	0.00000	12.36365	125.89254	65.00000	
91.92960	8.41395	0.00000	0.00000	12.40026	125.89254	65.00000	
91.97280	7.49894	0.00000	0.00000	12.42471	125.89254	65.00000	
92.01600	7.07946	0.00000	0.00000	12.44239	125.89254	65.00000	
92.05920	6.30957	0.00000	0.00000	12.45466	125.89254	65.00000	
92.10240	5.62341	0.00000	0.00000	12.47089	125.89254	65.00000	
92.14560	4.46684	0.00000	0.00000	12.48492	125.89254	65.00000	
92.18880	3.98107	0.00000	0.00000	12.49327	125.89254	65.00000	
92.23200	4.46684	0.00000	0.00000	12.48923	125.89254	65.00000	
92.27520	5.62341	0.00000	0.00000	12.47811	125.89254	65.00000	
92.31840	6.68344	0.00000	0.00000	12.46474	125.89254	65.00000	
92.36160	8.41395	0.00000	0.00000	12.45706	125.89254	65.00000	
92.40480	10.00000	0.00000	0.00000	12.44798	125.89254	65.00000	
92.44800	11.88502	0.00000	0.00000	12.44589	125.89254	65.00000	
92.49120	13.33521	13.33521	0.00000	12.43750	125.89254	65.00000	
92.53440	15.84893	15.84893	0.00000	12.42701	125.89254	65.00000	
92.57760	17.78279	17.78279	0.00000	12.41842	125.89254	65.00000	
92.62080	18.83649	18.83649	0.00000	12.41723	125.89254	65.00000	
92.66400	19.95262	19.95262	0.00000	12.43310	125.89254	65.00000	
92.70720	18.83649	18.83649	0.00000	12.45286	125.89254	65.00000	
92.75040	18.83649	18.83649	0.00000	12.49006	125.89254	65.00000	
92.79360	16.78804	16.78804	0.00000	12.53479	125.89254	65.00000	
92.83680	14.12538	14.12538	0.00000	12.58999	125.89254	65.00000	
92.88000	11.88502	0.00000	0.00000	12.64915	125.89254	65.00000	
92.92320	8.91251	0.00000	0.00000	12.70061	125.89254	65.00000	
92.96640	6.68344	0.00000	0.00000	12.75013	125.89254	65.00000	
93.00960	4.46684	0.00000	0.00000	12.78666	125.89254	65.00000	
93.05280	3.16228	0.00000	0.00000	12.81166	125.89254	65.00000	
93.09600	2.23872	0.00000	0.00000	12.82357	125.89254	65.00000	
93.13920	1.67880	0.00000	0.00000	12.82256	125.89254	65.00000	
93.18240	1.99526	0.00000	0.00000	12.81541	125.89254	65.00000	
93.22560	2.23872	0.00000	0.00000	12.79755	125.89254	65.00000	
93.26880	2.98538	0.00000	0.00000	12.77791	125.89254	65.00000	
93.31200	3.54813	0.00000	0.00000	12.75865	125.89254	65.00000	
93.35520	3.98107	0.00000	0.00000	12.74309	125.89254	65.00000	
93.39840	4.21697	0.00000	0.00000	12.73425	125.89254	65.00000	
93.44160	3.98107	0.00000	0.00000	12.73015	125.89254	65.00000	
93.48480	3.75837	0.00000	0.00000	12.73582	125.89254	65.00000	
93.52800	2.98538	0.00000	0.00000	12.74439	125.89254	65.00000	
93.57120	2.37137	0.00000	0.00000	12.75022	125.89254	65.00000	
93.61440	2.81838	0.00000	0.00000	12.74479	125.89254	65.00000	
93.65760	3.98107	0.00000	0.00000	12.72359	125.89254	65.00000	
93.70080	5.62341	0.00000	0.00000	12.70165	125.89254	65.00000	
93.74400	6.68344	0.00000	0.00000	12.67858	125.89254	65.00000	
93.78720	8.41395	0.00000	0.00000	12.66473	125.89254	65.00000	
93.83040	8.91251	0.00000	0.00000	12.65472	125.89254	65.00000	
93.87360	9.44061	0.00000	0.00000	12.65632	125.89254	65.00000	
93.91680	9.44061	0.00000	0.00000	12.65960	125.89254	65.00000	
93.96000	9.44061	0.00000	0.00000	12.66822	125.89254	65.00000	
94.00320	8.91251	0.00000	0.00000	12.68158	125.89254	65.00000	
94.04640	8.41395	0.00000	0.00000	12.69833	125.89254	65.00000	
94.08960	7.94328	0.00000	0.00000	12.71752	125.89254	65.00000	
94.13280	7.07946	0.00000	0.00000	12.74235	125.89254	65.00000	
94.17600	5.95662	0.00000	0.00000	12.77035	125.89254	65.00000	
94.21920	4.73151	0.00000	0.00000	12.79529	125.89254	65.00000	
94.26240	3.75837	0.00000	0.00000	12.82118	125.89254	65.00000	
94.30560	2.37137	0.00000	0.00000	12.83904	125.89254	65.00000	
94.34880	1.67880	0.00000	0.00000	12.84335	125.89254	65.00000	
94.39200	1.99526	0.00000	0.00000	12.82820	125.89254	65.00000	
94.43520	2.98538	0.00000	0.00000	12.79759	125.89254	65.00000	
94.47840	3.98107	0.00000	0.00000	12.76277	125.89254	65.00000	
94.52160	4.46684	0.00000	0.00000	12.73455	125.89254	65.00000	
94.56480	4.73151	0.00000	0.00000	12.71850	125.89254	65.00000	
94.60800	4.21697	0.00000	0.00000	12.71593	125.89254	65.00000	
94.65120	3.16228	0.00000	0.00000	12.73201	125.89254	65.00000	
94.69440	1.67880	0.00000	0.00000	12.75524	125.89254	65.00000	
94.73760	1.00000	0.00000	0.00000	12.76788	125.89254	65.00000	
94.78080	2.23872	0.00000	0.00000	12.76325	125.89254	65.00000	
94.82400	3.98107	0.00000	0.00000	12.74419	125.89254	65.00000	
94.86720	5.62341	0.00000	0.00000	12.72913	125.89254	65.00000	
94.91040	6.30957	0.00000	0.00000	12.72396	125.89254	65.00000	
94.95360	6.68344	0.00000	0.00000	12.73056	125.89254	65.00000	
94.99680	5.95662	0.00000	0.00000	12.74792	125.89254	65.00000	
95.04000	4.46684	0.00000	0.00000	12.77905	125.89254	65.00000	
95.08320	2.37137	0.00000	0.00000	12.81064	125.89254	65.00000	
95.12640	1.00000	0.00000	0.00000	12.81112	125.89254	65.00000	
95.16960	3.16228	0.00000	0.00000	12.77869	125.89254	65.00000	
95.21280	5.62341	0.00000	0.00000	12.72281	125.89254	65.00000	
95.25600	7.49894	0.00000	0.00000	12.67234	125.89254	65.00000	
95.29920	8.91251	0.00000	0.00000	12.63477	125.89254	65.00000	
95.34240	10.00000	0.00000	0.00000	12.61074	125.89254	65.00000	
95.38560	10.00000	0.00000	0.00000	12.59692	125.89254	65.00000	
95.42880	10.00000	0.00000	0.00000	12.60056	125.89254	65.00000	
95.47200	8.91251	0.00000	0.00000	12.60605	125.89254	65.00000	
95.51520	8.41395	0.00000	0.00000	12.61494	125.89254	65.00000	
95.55840	7.94328	0.00000	0.00000	12.61597	125.89254	65.00000	
95.60160	7.94328	0.00000	0.00000	12.60816	125.89254	65.00000	
95.64480	8.91251	0.00000	0.00000	12.58910	125.89254	65.00000	
95.68800	10.00000	0.00000	0.00000	12.55871	125.89254	65.00000	
95.73120	11.88502	0.00000	0.00000	12.52677	125.89254	65.00000	
95.77440	13.33521	13.33521	0.00000	12.49698	125.89254	65.00000	
95.81760	14.12538	14.12538	0.00000	12.47134	125.89254	65.00000	
95.86080	15.84893	15.84893	0.00000	12.45616	125.89254	65.00000	
95.90400	15.84893	15.84893	0.00000	12.45012	125.89254	65.00000	
95.94720	14.96236	14.96236	0.00000	12.46256	125.89254	65.00000	
95.99040	14.12538	14.12538	0.00000	12.48610	125.89254	65.00000	
96.03360	12.58925	12.58925	0.00000	12.51313	125.89254	65.00000	
96.07680	11.22018	0.00000	0.00000	12.54696	125.89254	65.00000	
96.12000	9.44061	0.00000	0.00000	12.57711	125.89254	65.00000	
96.16320	8.41395	0.00000	0.00000	12.60701	125.89254	65.00000	
96.20640	7.07946	0.00000	0.00000	12.63191	125.89254	65.00000	
96.24960	6.30957	0.00000	0.00000	12.65384	125.89254	65.00000	
96.29280	5.95662	0.00000	0.00000	12.67077	125.89254	65.00000	
96.33600	5.62341	0.00000	0.00000	12.68689	125.89254	65.00000	
96.37920	5.30884	0.00000	0.00000	12.70504	125.89254	65.00000	
96.42240	5.01187	0.00000	0.00000	12.72396	125.89254	65.00000	
96.46560	4.46684	0.00000	0.00000	12.74931	125.89254	65.00000	
96.50880	3.34965	0.00000	0.00000	12.77839	125.89254	65.00000	
96.55200	2.23872	0.00000	0.00000	12.81197	125.89254	65.00000	
96.59520	1.00000	0.00000	0.00000	12.83701	125.89254	65.00000	
96.63840	1.00000	0.00000	0.00000	12.83826	125.89254	65.00000	
96.68160	2.66073	0.00000	0.00000	12.81801	125.89254	65.00000	
96.72480	3.98107	0.00000	0.00000	12.79018	125.89254	65.00000	
96.76800	5.01187	0.00000	0.00000	12.76638	125.89254	65.00000	
96.81120	5.95662	0.00000	0.00000	12.74780	125.89254	65.00000	
96.85440	6.30957	0.00000	0.00000	12.73615	125.89254	65.00000	
96.89760	6.30957	0.00000	0.00000	12.73386	125.89254	65.00000	
96.94080	5.95662	0.00000	0.00000	12.73704	125.89254	65.00000	
96.98400	5.30884	0.00000	0.00000	12.74535	125.89254	65.00000	
97.02720	4.46684	0.00000	0.00000	12.74667	125.89254	65.00000	
97.07040	4.46684	0.00000	0.00000	12.73583	125.89254	65.00000	
97.11360	4.73151	0.00000	0.00000	12.70351	125.89254	65.00000	
97.15680	5.62341	0.00000	0.00000	12.65468	125.89254	65.00000	
97.20000	6.68344	0.00000	0.00000	12.58754	125.89254	65.00000	
97.24320	7.49894	0.00000	0.00000	12.50537	125.89254	65.00000	
97.28640	8.41395	0.00000	0.00000	12.41216	125.89254	65.00000	
97.32960	8.41395	0.00000	0.00000	12.30770	125.89254	65.00000	
97.37280	8.41395	0.00000	0.00000	12.19609	125.89254	65.00000	
97.41600	7.49894	0.00000	0.00000	12.07470	125.89254	65.00000	
97.45920	6.68344	0.00000	0.00000	11.94040	125.89254	65.00000	
97.50240	5.62341	0.00000	0.00000	11.79827	125.89254	65.00000	
97.54560	4.46684	0.00000	0.00000	11.65376	125.89254	65.00000	
97.58880	3.98107	0.00000	0.00000	11.50615	125.89254	65.00000	
97.63200	3.34965	0.00000	0.00000	11.35977	125.89254	65.00000	
97.67520	3.34965	0.00000	0.00000	11.22746	125.89254	65.00000	
97.71840	3.34965	0.00000	0.00000	11.10483	125.89254	65.00000	
97.76160	3.54813	0.00000	0.00000	11.00698	125.89254	65.00000	
97.80480	3.34965	0.00000	0.00000	10.93463	125.89254	65.00000	
97.84800	3.16228	0.00000	0.00000	10.88646	125.89254	65.00000	
97.89120	2.98538	0.00000	0.00000	10.86008	125.89254	65.00000	
97.93440	2.37137	0.00000	0.00000	10.85018	125.89254	65.00000	
97.97760	1.99526	0.00000	0.00000	10.85673	125.89254	65.00000	
98.02080	1.41254	0.00000	0.00000	10.86663	125.89254	65.00000	
98.06400	1.00000	0.00000	0.00000	10.87574	125.89254	65.00000	
98.10720	1.00000	0.00000	0.00000	10.87382	125.89254	65.00000	
98.15040	1.67880	0.00000	0.00000	10.86163	125.89254	65.00000	
98.19360	2.37137	0.00000	0.00000	10.84020	125.89254	65.00000	
98.23680	2.98538	0.00000	0.00000	10.81743	125.89254	65.00000	
98.28000	3.16228	0.00000	0.00000	10.79060	125.89254	65.00000	
98.32320	3.54813	0.00000	0.00000	10.76032	125.89254	65.00000	
98.36640	3.54813	0.00000	0.00000	10.72553	125.89254	65.00000	
98.40960	3.34965	0.00000	0.00000	10.68307	125.89254	65.00000	
98.45280	3.16228	0.00000	0.00000	10.63298	125.89254	65.00000	
98.49600	2.98538	0.00000	0.00000	10.56931	125.89254	65.00000	
98.53920	2.98538	0.00000	0.00000	10.49071	125.89254	65.00000	
98.58240	3.16228	0.00000	0.00000	10.40295	125.89254	65.00000	
98.62560	3.54813	0.00000	0.00000	10.30668	125.89254	65.00000	
98.66880	3.98107	0.00000	0.00000	10.20818	125.89254	65.00000	
98.71200	4.46684	0.00000	0.00000	10.12083	125.89254	65.00000	
98.75520	4.46684	0.00000	0.00000	10.04170	125.89254	65.00000	
98.79840	4.46684	0.00000	0.00000	9.97268	125.89254	65.00000	
98.84160	4.21697	0.00000	0.00000	9.91609	125.89254	65.00000	
98.88480	3.98107	0.00000	0.00000	9.87277	125.89254	65.00000	
98.92800	3.54813	0.00000	0.00000	9.83579	125.89254	65.00000	
98.97120	3.16228	0.00000	0.00000	9.80500	125.89254	65.00000	
99.01440	2.98538	0.00000	0.00000	9.77715	125.89254	65.00000	
99.05760	2.98538	0.00000	0.00000	9.75442	125.89254	65.00000	
99.10080	3.16228	0.00000	0.00000	9.73681	125.89254	65.00000	
99.14400	3.34965	0.00000	0.00000	9.72942	125.89254	65.00000	
99.18720	3.75837	0.00000	0.00000	9.72893	125.89254	65.00000	
99.23040	3.98107	0.00000	0.00000	9.72694	125.89254	65.00000	
99.27360	4.46684	0.00000	0.00000	9.71574	125.89254	65.00000	
99.31680	5.30884	0.00000	0.00000	9.69623	125.89254	65.00000	
99.36000	5.62341	0.00000	0.00000	9.66277	125.89254	65.00000	
99.40320	6.30957	0.00000	0.00000	9.61896	125.89254	65.00000	
99.44640	6.68344	0.00000	0.00000	9.55774	125.89254	65.00000	
99.48960	6.68344	0.00000	0.00000	9.48588	125.89254	65.00000	
99.53280	6.68344	0.00000	0.00000	9.39568	125.89254	65.00000	
99.57600	6.30957	0.00000	0.00000	9.29109	125.89254	65.00000	
99.61920	5.62341	0.00000	0.00000	9.18128	125.89254	65.00000	
99.66240	4.73151	0.00000	0.00000	9.06421	125.89254	65.00000	
99.70560	3.98107	0.00000	0.00000	8.95615	125.89254	65.00000	
99.74880	3.16228	0.00000	0.00000	8.84929	125.89254	65.00000	
99.79200	2.37137	0.00000	0.00000	8.75452	125.89254	65.00000	
99.83520	1.99526	0.00000	0.00000	8.67535	125.89254	65.00000	
99.87840	1.67880	0.00000	0.00000	8.60472	125.89254	65.00000	
99.92160	1.67880	0.00000	0.00000	8.54987	125.89254	65.00000	
99.96480	1.67880	0.00000	0.00000	8.50883	125.89254	65.00000	
100.00800	1.67880	0.00000	0.00000	8.48379	125.89254	65.00000	
100.05120	1.67880	0.00000	0.00000	8.46817	125.89254	65.00000	
100.09440	1.67880	0.00000	0.00000	8.45694	125.89254	65.00000	
100.13760	1.99526	0.00000	0.00000	8.45274	125.89254	65.00000	
100.18080	1.99526	0.00000	0.00000	8.44816	125.89254	65.00000	
100.22400	1.99526	0.00000	0.00000	8.44465	125.89254	65.00000	
100.26720	2.23872	0.00000	0.00000	8.43750	125.89254	65.00000	
100.31040	2.23872	0.00000	0.00000	8.42533	125.89254	65.00000	
100.35360	2.37137	0.00000	0.00000	8.41483	125.89254	65.00000	
100.39680	2.37137	0.00000	0.00000	8.40498	125.89254	65.00000	
100.44000	2.37137	0.00000	0.00000	8.40138	125.89254	65.00000	
100.48320	2.23872	0.00000	0.00000	8.40395	125.89254	65.00000	
100.52640	2.23872	0.00000	0.00000	8.41954	125.89254	65.00000	
100.56960	2.23872	0.00000	0.00000	8.44974	125.89254	65.00000	
100.61280	1.99526	0.00000	0.00000	8.48675	125.89254	65.00000	
100.65600	2.23872	0.00000	0.00000	8.53021	125.89254	65.00000	
100.69920	2.23872	0.00000	0.00000	8.57271	125.89254	65.00000	
100.74240	2.37137	0.00000	0.00000	8.62550	125.89254	65.00000	
100.78560	2.37137	0.00000	0.00000	8.68292	125.89254	65.00000	
100.82880	2.66073	0.00000	0.00000	8.74489	125.89254	65.00000	
100.87200	2.66073	0.00000	0.00000	8.81065	125.89254	65.00000	
100.91520	2.66073	0.00000	0.00000	8.87737	125.89254	65.00000	
100.95840	2.81838	0.00000	0.00000	8.94408	125.89254	65.00000	
101.00160	2.81838	0.00000	0.00000	9.00700	125.89254	65.00000	
101.04480	2.81838	0.00000	0.00000	9.06861	125.89254	65.00000	
101.08800	2.66073	0.00000	0.00000	9.12044	125.89254	65.00000	
101.13120	2.66073	0.00000	0.00000	9.16885	125.89254	65.00000	
101.17440	2.37137	0.00000	0.00000	9.20895	125.89254	65.00000	
101.21760	2.37137	0.00000	0.00000	9.24600	125.89254	65.00000	
101.26080	2.23872	0.00000	0.00000	9.27573	125.89254	65.00000	
101.30400	1.99526	0.00000	0.00000	9.30662	125.89254	65.00000	
101.34720	1.67880	0.00000	0.00000	9.33666	125.89254	65.00000	
101.39040	1.41254	0.00000	0.00000	9.35989	125.89254	65.00000	
101.43360	1.00000	0.00000	0.00000	9.37037	125.89254	65.00000	
101.47680	1.00000	0.00000	0.00000	9.37023	125.89254	65.00000	
101.52000	1.00000	0.00000	0.00000	9.36359	125.89254	65.00000	
101.56320	1.00000	0.00000	0.00000	9.35207	125.89254	65.00000	
101.60640	1.41254	0.00000	0.00000	9.34385	125.89254	65.00000	
101.64960	1.67880	0.00000	0.00000	9.34082	125.89254	65.00000	
101.69280	2.23872	0.00000	0.00000	9.34843	125.89254	65.00000	
101.73600	2.66073	0.00000	0.00000	9.36052	125.89254	65.00000	
101.77920	2.98538	0.00000	0.00000	9.36771	125.89254	65.00000	
101.82240	2.98538	0.00000	0.00000	9.36376	125.89254	65.00000	
101.86560	2.98538	0.00000	0.00000	9.34969	125.89254	65.00000	
101.90880	2.66073	0.00000	0.00000	9.33107	125.89254	65.00000	
101.95200	2.23872	0.00000	0.00000	9.30708	125.89254	65.00000	
101.99520	1.99526	0.00000	0.00000	9.28749	125.89254	65.00000	
102.03840	1.41254	0.00000	0.00000	9.27438	125.89254	65.00000	
102.08160	1.00000	0.00000	0.00000	9.27166	125.89254	65.00000	
102.12480	1.00000	0.00000	0.00000	9.27464	125.89254	65.00000	
102.16800	1.00000	0.00000	0.00000	9.25903	125.89254	65.00000	
102.21120	1.00000	0.00000	0.00000	9.22564	125.89254	65.00000	
102.25440	1.41254	0.00000	0.00000	9.17871	125.89254	65.00000	
102.29760	1.41254	0.00000	0.00000	9.12157	125.89254	65.00000	
102.34080	1.41254	0.00000	0.00000	9.05955	125.89254	65.00000	
102.38400	1.41254	0.00000	0.00000	8.99754	125.89254	65.00000	
102.42720	1.41254	0.00000	0.00000	8.93552	125.89254	65.00000	
102.47040	1.41254	0.00000	0.00000	8.88136	125.89254	65.00000	
102.51360	1.41254	0.00000	0.00000	8.83080	125.89254	65.00000	
102.55680	1.41254	0.00000	0.00000	8.78364	125.89254	65.00000	
102.60000	1.41254	0.00000	0.00000	8.73648	125.89254	65.00000	
102.64320	1.41254	0.00000	0.00000	8.68231	125.89254	65.00000	
102.68640	1.41254	0.00000	0.00000	8.62222	125.89254	65.00000	
102.72960	1.41254	0.00000	0.00000	8.55080	125.89254	65.00000	
102.77280	1.41254	0.00000	0.00000	8.47067	125.89254	65.00000	
102.81600	1.41254	0.00000	0.00000	8.38877	125.89254	65.00000	
102.85920	1.00000	0.00000	0.00000	8.29651	125.89254	65.00000	
102.90240	1.00000	0.00000	0.00000	8.20539	125.89254	65.00000	
102.94560	1.00000	0.00000	0.00000	8.11889	125.89254	65.00000	
102.98880	1.00000	0.00000	0.00000	8.03972	125.89254	65.00000	
103.03200	1.00000	0.00000	0.00000	7.97165	125.89254	65.00000	
103.07520	1.00000	0.00000	0.00000	7.91048	125.89254	65.00000	
103.11840	1.41254	0.00000	0.00000	7.85795	125.89254	65.00000	
103.16160	1.99526	0.00000	0.00000	7.80689	125.89254	65.00000	
103.20480	2.81838	0.00000	0.00000	7.76318	125.89254	65.00000	
103.24800	3.54813	0.00000	0.00000	7.72313	125.89254	65.00000	
103.29120	4.21697	0.00000	0.00000	7.68552	125.89254	65.00000	
103.33440	4.73151	0.00000	0.00000	7.65050	125.89254	65.00000	
103.37760	5.01187	0.00000	0.00000	7.61869	125.89254	65.00000	
103.42080	5.30884	0.00000	0.00000	7.59067	125.89254	65.00000	
103.46400	5.01187	0.00000	0.00000	7.56766	125.89254	65.00000	
103.50720	4.73151	0.00000	0.00000	7.55677	125.89254	65.00000	
103.55040	4.46684	0.00000	0.00000	7.55688	125.89254	65.00000	
103.59360	3.75837	0.00000	0.00000	7.56821	125.89254	65.00000	
103.63680	3.16228	0.00000	0.00000	7.58012	125.89254	65.00000	
103.68000	2.81838	0.00000	0.00000	7.57814	125.89254	65.00000	
103.72320	2.37137	0.00000	0.00000	7.56504	125.89254	65.00000	
103.76640	1.99526	0.00000	0.00000	7.54430	125.89254	65.00000	
103.80960	1.67880	0.00000	0.00000	7.51350	125.89254	65.00000	
103.85280	1.67880	0.00000	0.00000	7.47745	125.89254	65.00000	
103.89600	1.67880	0.00000	0.00000	7.43910	125.89254	65.00000	
103.93920	1.67880	0.00000	0.00000	7.40629	125.89254	65.00000	
103.98240	1.67880	0.00000	0.00000	7.38007	125.89254	65.00000	
104.02560	1.67880	0.00000	0.00000	7.36591	125.89254	65.00000	
104.06880	1.41254	0.00000	0.00000	7.35592	125.89254	65.00000	
104.11200	1.41254	0.00000	0.00000	7.34930	125.89254	65.00000	
104.15520	1.41254	0.00000	0.00000	7.33915	125.89254	65.00000	
104.19840	1.41254	0.00000	0.00000	7.32505	125.89254	65.00000	
104.24160	1.41254	0.00000	0.00000	7.31151	125.89254	65.00000	
104.28480	1.41254	0.00000	0.00000	7.29631	125.89254	65.00000	
104.32800	1.41254	0.00000	0.00000	7.28667	125.89254	65.00000	
104.37120	1.41254	0.00000	0.00000	7.28304	125.89254	65.00000	
104.41440	1.00000	0.00000	0.00000	7.29263	125.89254	65.00000	
104.45760	1.00000	0.00000	0.00000	7.30811	125.89254	65.00000	
104.50080	1.00000	0.00000	0.00000	7.32826	125.89254	65.00000	
104.54400	1.00000	0.00000	0.00000	7.35676	125.89254	65.00000	
104.58720	1.00000	0.00000	0.00000	7.38877	125.89254	65.00000	
104.63040	1.00000	0.00000	0.00000	7.42195	125.89254	65.00000	
104.67360	1.00000	0.00000	0.00000	7.44893	125.89254	65.00000	
104.71680	1.41254	0.00000	0.00000	7.46811	125.89254	65.00000	
104.76000	1.67880	0.00000	0.00000	7.48314	125.89254	65.00000	
104.80320	1.67880	0.00000	0.00000	7.50260	125.89254	65.00000	
104.84640	1.67880	0.00000	0.00000	7.52278	125.89254	65.00000	
104.88960	1.67880	0.00000	0.00000	7.54195	125.89254	65.00000	
104.93280	1.99526	0.00000	0.00000	7.56784	125.89254	65.00000	
104.97600	1.67880	0.00000	0.00000	7.59404	125.89254	65.00000	
105.01920	1.67880	0.00000	0.00000	7.62673	125.89254	65.00000	
105.06240	1.67880	0.00000	0.00000	7.65571	125.89254	65.00000	
105.10560	1.67880	0.00000	0.00000	7.68265	125.89254	65.00000	
105.14880	1.67880	0.00000	0.00000	7.70098	125.89254	65.00000	
105.19200	1.67880	0.00000	0.00000	7.71100	125.89254	65.00000	
105.23520	1.67880	0.00000	0.00000	7.71228	125.89254	65.00000	
105.27840	1.67880	0.00000	0.00000	7.70979	125.89254	65.00000	
105.32160	1.67880	0.00000	0.00000	7.70129	125.89254	65.00000	
105.36480	1.67880	0.00000	0.00000	7.69376	125.89254	65.00000	
105.40800	1.41254	0.00000	0.00000	7.68590	125.89254	65.00000	
105.45120	1.41254	0.00000	0.00000	7.68238	125.89254	65.00000	
105.49440	1.00000	0.00000	0.00000	7.67821	125.89254	65.00000	
105.53760	1.00000	0.00000	0.00000	7.67404	125.89254	65.00000	
105.58080	1.00000	0.00000	0.00000	7.66737	125.89254	65.00000	
105.62400	1.00000	0.00000	0.00000	7.65317	125.89254	65.00000	
105.66720	1.41254	0.00000	0.00000	7.63585	125.89254	65.00000	
105.71040	1.41254	0.00000	0.00000	7.61678	125.89254	65.00000	
105.75360	1.41254	0.00000	0.00000	7.59701	125.89254	65.00000	
105.79680	1.67880	0.00000	0.00000	7.57671	125.89254	65.00000	
105.84000	1.99526	0.00000	0.00000	7.55742	125.89254	65.00000	
105.88320	2.23872	0.00000	0.00000	7.54619	125.89254	65.00000	
105.92640	2.23872	0.00000	0.00000	7.54290	125.89254	65.00000	
105.96960	2.66073	0.00000	0.00000	7.54385	125.89254	65.00000	
106.01280	3.16228	0.00000	0.00000	7.54700	125.89254	65.00000	
106.05600	3.54813	0.00000	0.00000	7.55481	125.89254	65.00000	
106.09920	4.21697	0.00000	0.00000	7.56125	125.89254	65.00000	
106.14240	4.73151	0.00000	0.00000	7.56736	125.89254	65.00000	
106.18560	5.30884	0.00000	0.00000	7.57068	125.89254	65.00000	
106.22880	5.62341	0.00000	0.00000	7.57382	125.89254	65.00000	
106.27200	5.62341	0.00000	0.00000	7.57346	125.89254	65.00000	
106.31520	5.62341	0.00000	0.00000	7.56785	125.89254	65.00000	
106.35840	5.30884	0.00000	0.00000	7.56434	125.89254	65.00000	
106.40160	4.46684	0.00000	0.00000	7.55787	125.89254	65.00000	
106.44480	3.75837	0.00000	0.00000	7.55057	125.89254	65.00000	
106.48800	2.98538	0.00000	0.00000	7.54259	125.89254	65.00000	
106.53120	2.23872	0.00000	0.00000	7.53353	125.89254	65.00000	
106.57440	1.67880	0.00000	0.00000	7.52351	125.89254	65.00000	
106.61760	1.41254	0.00000	0.00000	7.51306	125.89254	65.00000	
106.66080	1.41254	0.00000	0.00000	7.50173	125.89254	65.00000	
106.70400	1.67880	0.00000	0.00000	7.49261	125.89254	65.00000	
106.74720	1.67880	0.00000	0.00000	7.48707	125.89254	65.00000	
106.79040	1.67880	0.00000	0.00000	7.48803	125.89254	65.00000	
106.83360	1.41254	0.00000	0.00000	7.49065	125.89254	65.00000	
106.87680	1.00000	0.00000	0.00000	7.49363	125.89254	65.00000	
106.92000	1.00000	0.00000	0.00000	7.49171	125.89254	65.00000	
106.96320	1.00000	0.00000	0.00000	7.48681	125.89254	65.00000	
107.00640	1.00000	0.00000	0.00000	7.48681	125.89254	65.00000	
107.04960	1.00000	0.00000	0.00000	7.49092	125.89254	65.00000	
107.09280	1.41254	0.00000	0.00000	7.49951	125.89254	65.00000	
107.13600	1.67880	0.00000	0.00000	7.50837	125.89254	65.00000	
107.17920	1.99526	0.00000	0.00000	7.52216	125.89254	65.00000	
107.22240	2.23872	0.00000	0.00000	7.54205	125.89254	65.00000	
107.26560	2.23872	0.00000	0.00000	7.55942	125.89254	65.00000	
107.30880	2.66073	0.00000	0.00000	7.57619	125.89254	65.00000	
107.35200	2.98538	0.00000	0.00000	7.58724	125.89254	65.00000	
107.39520	3.34965	0.00000	0.00000	7.59284	125.89254	65.00000	
107.43840	3.98107	0.00000	0.00000	7.58983	125.89254	65.00000	
107.48160	5.01187	0.00000	0.00000	7.57791	125.89254	65.00000	
107.52480	6.30957	0.00000	0.00000	7.55597	125.89254	65.00000	
107.56800	7.94328	7.94328	0.00000	7.52413	125.89254	65.00000	
107.61120	10.00000	10.00000	0.00000	7.48658	125.89254	65.00000	
107.65440	11.88502	11.88502	0.00000	7.44018	125.89254	65.00000	
107.69760	14.12538	14.12538	0.00000	7.38712	125.89254	65.00000	
107.74080	16.78804	16.78804	0.00000	7.33952	125.89254	65.00000	
107.78400	17.78279	17.78279	0.00000	7.30050	125.89254	65.00000	
107.82720	18.83649	18.83649	0.00000	7.27862	125.89254	65.00000	
107.87040	18.83649	18.83649	0.00000	7.26392	125.89254	65.00000	
107.91360	18.83649	18.83649	0.00000	7.26672	125.89254	65.00000	
107.95680	17.78279	17.78279	0.00000	7.27829	125.89254	65.00000	
108.00000	16.78804	16.78804	0.00000	7.30512	125.89254	65.00000	
108.04320	14.96236	14.96236	0.00000	7.33845	125.89254	65.00000	
108.08640	13.33521	13.33521	0.00000	7.38228	125.89254	65.00000	
108.12960	11.22018	11.22018	0.00000	7.42578	125.89254	65.00000	
108.17280	9.44061	9.44061	0.00000	7.47236	125.89254	65.00000	
108.21600	7.49894	0.00000	0.00000	7.51360	125.89254	65.00000	
108.25920	5.95662	0.00000	0.00000	7.54863	125.89254	65.00000	
108.30240	5.01187	0.00000	0.00000	7.57504	125.89254	65.00000	
108.34560	4.21697	0.00000	0.00000	7.59320	125.89254	65.00000	
108.38880	3.75837	0.00000	0.00000	7.60798	125.89254	65.00000	
108.43200	3.54813	0.00000	0.00000	7.62176	125.89254	65.00000	
108.47520	3.54813	0.00000	0.00000	7.63527	125.89254	65.00000	
108.51840	3.54813	0.00000	0.00000	7.64809	125.89254	65.00000	
108.56160	3.75837	0.00000	0.00000	7.66336	125.89254	65.00000	
108.60480	3.98107	0.00000	0.00000	7.67878	125.89254	65.00000	
108.64800	3.98107	0.00000	0.00000	7.69731	125.89254	65.00000	
108.69120	3.98107	0.00000	0.00000	7.71531	125.89254	65.00000	
108.73440	3.98107	0.00000	0.00000	7.73390	125.89254	65.00000	
108.77760	3.75837	0.00000	0.00000	7.75524	125.89254	65.00000	
108.82080	3.34965	0.00000	0.00000	7.77921	125.89254	65.00000	
108.86400	2.98538	0.00000	0.00000	7.80386	125.89254	65.00000	
108.90720	2.37137	0.00000	0.00000	7.82859	125.89254	65.00000	
108.95040	1.99526	0.00000	0.00000	7.85795	125.89254	65.00000	
108.99360	1.41254	0.00000	0.00000	7.88570	125.89254	65.00000	
109.03680	1.00000	0.00000	0.00000	7.91314	125.89254	65.00000	
109.08000	1.00000	0.00000	0.00000	7.93765	125.89254	65.00000	
109.12320	1.00000	0.00000	0.00000	7.95459	125.89254	65.00000	
109.16640	1.41254	0.00000	0.00000	7.96858	125.89254	65.00000	
109.20960	1.41254	0.00000	0.00000	7.98122	125.89254	65.00000	
109.25280	1.41254	0.00000	0.00000	7.99023	125.89254	65.00000	
109.29600	1.41254	0.00000	0.00000	7.99444	125.89254	65.00000	
109.33920	1.41254	0.00000	0.00000	7.99444	125.89254	65.00000	
109.38240	1.41254	0.00000	0.00000	8.00136	125.89254	65.00000	
109.42560	1.41254	0.00000	0.00000	8.01991	125.89254	65.00000	
109.46880	1.41254	0.00000	0.00000	8.05528	125.89254	65.00000	
109.51200	1.41254	0.00000	0.00000	8.10944	125.89254	65.00000	
109.55520	1.41254	0.00000	0.00000	8.18506	125.89254	65.00000	
109.59840	1.41254	0.00000	0.00000	8.28099	125.89254	65.00000	
109.64160	1.67880	0.00000	0.00000	8.38782	125.89254	65.00000	
109.68480	1.99526	0.00000	0.00000	8.50768	125.89254	65.00000	
109.72800	2.23872	0.00000	0.00000	8.64510	125.89254	65.00000	
109.77120	2.37137	0.00000	0.00000	8.79177	125.89254	65.00000	
109.81440	2.66073	0.00000	0.00000	8.93905	125.89254	65.00000	
109.85760	2.81838	0.00000	0.00000	9.08906	125.89254	65.00000	
109.90080	2.98538	0.00000	0.00000	9.23085	125.89254	65.00000	
109.94400	3.16228	0.00000	0.00000	9.36523	125.89254	65.00000	
109.98720	3.16228	0.00000	0.00000	9.48515	125.89254	65.00000	
110.03040	3.16228	0.00000	0.00000	9.59238	125.89254	65.00000	
110.07360	3.16228	0.00000	0.00000	9.68146	125.89254	65.00000	
110.11680	3.16228	0.00000	0.00000	9.75229	125.89254	65.00000	
110.16000	3.16228	0.00000	0.00000	9.80352	125.89254	65.00000	
110.20320	2.98538	0.00000	0.00000	9.83791	125.89254	65.00000	
110.24640	2.66073	0.00000	0.00000	9.85730	125.89254	65.00000	
110.28960	2.23872	0.00000	0.00000	9.85962	125.89254	65.00000	
110.33280	1.99526	0.00000	0.00000	9.85159	125.89254	65.00000	
110.37600	1.41254	0.00000	0.00000	9.83646	125.89254	65.00000	
110.41920	1.00000	0.00000	0.00000	9.81744	125.89254	65.00000	
110.46240	1.00000	0.00000	0.00000	9.79863	125.89254	65.00000	
110.50560	1.00000	0.00000	0.00000	9.77887	125.89254	65.00000	
110.54880	1.00000	0.00000	0.00000	9.76278	125.89254	65.00000	
110.59200	1.00000	0.00000	0.00000	9.75005	125.89254	65.00000	
110.63520	1.00000	0.00000	0.00000	9.73933	125.89254	65.00000	
110.67840	1.00000	0.00000	0.00000	9.72918	125.89254	65.00000	
110.72160	1.00000	0.00000	0.00000	9.71928	125.89254	65.00000	
110.76480	1.00000	0.00000	0.00000	9.71209	125.89254	65.00000	
110.80800	1.00000	0.00000	0.00000	9.70719	125.89254	65.00000	
110.85120	1.00000	0.00000	0.00000	9.69931	125.89254	65.00000	
110.89440	1.41254	0.00000	0.00000	9.68950	125.89254	65.00000	
110.93760	1.67880	0.00000	0.00000	9.67566	125.89254	65.00000	
110.98080	2.23872	0.00000	0.00000	9.66060	125.89254	65.00000	
111.02400	2.81838	0.00000	0.00000	9.64220	125.89254	65.00000	
111.06720	3.54813	0.00000	0.00000	9.62494	125.89254	65.00000	
111.11040	4.21697	0.00000	0.00000	9.60814	125.89254	65.00000	
111.15360	4.73151	0.00000	0.00000	9.59315	125.89254	65.00000	
111.19680	5.62341	0.00000	0.00000	9.57997	125.89254	65.00000	
111.24000	6.30957	0.00000	0.00000	9.56898	125.89254	65.00000	
111.28320	7.07946	0.00000	0.00000	9.56445	125.89254	65.00000	
111.32640	7.49894	0.00000	0.00000	9.56061	125.89254	65.00000	
111.36960	8.41395	0.00000	0.00000	9.56361	125.89254	65.00000	
111.41280	8.41395	0.00000	0.00000	9.57540	125.89254	65.00000	
111.45600	8.41395	0.00000	0.00000	9.59532	125.89254	65.00000	
111.49920	8.41395	0.00000	0.00000	9.61524	125.89254	65.00000	
111.54240	8.41395	0.00000	0.00000	9.63856	125.89254	65.00000	
111.58560	7.94328	0.00000	0.00000	9.66078	125.89254	65.00000	
111.62880	7.49894	0.00000	0.00000	9.68641	125.89254	65.00000	
111.67200	6.68344	0.00000	0.00000	9.70715	125.89254	65.00000	
111.71520	6.30957	0.00000	0.00000	9.71574	125.89254	65.00000	
111.75840	6.30957	0.00000	0.00000	9.71609	125.89254	65.00000	
111.80160	5.95662	0.00000	0.00000	9.71373	125.89254	65.00000	
111.84480	5.95662	0.00000	0.00000	9.71436	125.89254	65.00000	
111.88800	5.95662	0.00000	0.00000	9.71677	125.89254	65.00000	
111.93120	5.62341	0.00000	0.00000	9.71689	125.89254	65.00000	
111.97440	5.62341	0.00000	0.00000	9.72600	125.89254	65.00000	
112.01760	5.01187	0.00000	0.00000	9.73472	125.89254	65.00000	
112.06080	4.73151	0.00000	0.00000	9.74716	125.89254	65.00000	
112.10400	4.21697	0.00000	0.00000	9.75622	125.89254	65.00000	
112.14720	3.75837	0.00000	0.00000	9.76755	125.89254	65.00000	
112.19040	3.16228	0.00000	0.00000	9.77573	125.89254	65.00000	
112.23360	2.81838	0.00000	0.00000	9.78382	125.89254	65.00000	
112.27680	2.37137	0.00000	0.00000	9.78857	125.89254	65.00000	
112.32000	2.23872	0.00000	0.00000	9.79259	125.89254	65.00000	
112.36320	1.99526	0.00000	0.00000	9.79338	125.89254	65.00000	
112.40640	1.99526	0.00000	0.00000	9.79514	125.89254	65.00000	
112.44960	1.99526	0.00000	0.00000	9.79514	125.89254	65.00000	
112.49280	1.99526	0.00000	0.00000	9.79828	125.89254	65.00000	
112.53600	2.23872	0.00000	0.00000	9.80318	125.89254	65.00000	
112.57920	1.99526	0.00000	0.00000	9.80809	125.89254	65.00000	
112.62240	1.99526	0.00000	0.00000	9.81299	125.89254	65.00000	
112.66560	2.23872	0.00000	0.00000	9.81491	125.89254	65.00000	
112.70880	1.99526	0.00000	0.00000	9.81508	125.89254	65.00000	
112.75200	2.23872	0.00000	0.00000	9.81604	125.89254	65.00000	
112.79520	2.37137	0.00000	0.00000	9.80889	125.89254	65.00000	
112.83840	2.98538	0.00000	0.00000	9.79792	125.89254	65.00000	
112.88160	3.75837	0.00000	0.00000	9.78555	125.89254	65.00000	
112.92480	4.21697	0.00000	0.00000	9.77712	125.89254	65.00000	
112.96800	4.73151	0.00000	0.00000	9.76728	125.89254	65.00000	
113.01120	5.62341	0.00000	0.00000	9.75712	125.89254	65.00000	
113.05440	5.62341	0.00000	0.00000	9.74300	125.89254	65.00000	
113.09760	5.95662	0.00000	0.00000	9.72872	125.89254	65.00000	
113.14080	5.62341	0.00000	0.00000	9.71717	125.89254	65.00000	
113.18400	5.30884	0.00000	0.00000	9.72185	125.89254	65.00000	
113.22720	4.73151	0.00000	0.00000	9.74555	125.89254	65.00000	
113.27040	4.21697	0.00000	0.00000	9.79556	125.89254	65.00000	
113.31360	3.98107	0.00000	0.00000	9.86550	125.89254	65.00000	
113.35680	3.54813	0.00000	0.00000	9.95466	125.89254	65.00000	
113.40000	3.34965	0.00000	0.00000	10.06299	125.89254	65.00000	
113.44320	3.34965	0.00000	0.00000	10.19895	125.89254	65.00000	
113.48640	3.34965	0.00000	0.00000	10.34864	125.89254	65.00000	
113.52960	3.34965	0.00000	0.00000	10.51387	125.89254	65.00000	
113.57280	3.34965	0.00000	0.00000	10.70663	125.89254	65.00000	
113.61600	3.16228	0.00000	0.00000	10.92743	125.89254	65.00000	
113.65920	2.98538	0.00000	0.00000	11.16410	125.89254	65.00000	
113.70240	2.66073	0.00000	0.00000	11.43006	125.89254	65.00000	
113.74560	2.23872	0.00000	0.00000	11.73190	125.89254	65.00000	
113.78880	1.67880	0.00000	0.00000	12.07048	125.89254	65.00000	
113.83200	1.41254	0.00000	0.00000	12.43115	125.89254	65.00000	
113.87520	1.00000	0.00000	0.00000	12.79077	125.89254	65.00000	
113.91840	1.00000	0.00000	0.00000	13.14356	125.89254	65.00000	
113.96160	1.67880	0.00000	0.00000	13.46603	125.89254	65.00000	
114.00480	2.66073	0.00000	0.00000	13.76298	125.89254	65.00000	
114.04800	3.54813	0.00000	0.00000	14.00884	125.89254	65.00000	
114.09120	4.21697	0.00000	0.00000	14.19928	125.89254	65.00000	
114.13440	4.73151	0.00000	0.00000	14.33611	125.89254	65.00000	
114.17760	5.30884	0.00000	0.00000	14.42827	125.89254	65.00000	
114.22080	5.30884	0.00000	0.00000	14.47611	125.89254	65.00000	
114.26400	5.30884	0.00000	0.00000	14.50765	125.89254	65.00000	
114.30720	5.01187	0.00000	0.00000	14.54008	125.89254	65.00000	
114.35040	4.46684	0.00000	0.00000	14.58227	125.89254	65.00000	
114.39360	3.98107	0.00000	0.00000	14.63682	125.89254	65.00000	
114.43680	3.54813	0.00000	0.00000	14.71950	125.89254	65.00000	
114.48000	3.16228	0.00000	0.00000	14.86295	125.89254	65.00000	
114.52320	2.81838	0.00000	0.00000	15.08212	125.89254	65.00000	
114.56640	2.37137	0.00000	0.00000	15.41656	125.89254	65.00000	
114.60960	1.99526	0.00000	0.00000	15.86382	125.89254	65.00000	
114.65280	1.67880	0.00000	0.00000	16.46475	125.89254	65.00000	
114.69600	1.67880	0.00000	0.00000	17.22331	125.89254	65.00000	
114.73920	1.67880	0.00000	0.00000	18.06508	125.89254	65.00000	
114.78240	1.67880	0.00000	0.00000	19.01717	125.89254	65.00000	
114.82560	1.67880	0.00000	0.00000	20.09121	125.89254	65.00000	
114.86880	1.99526	0.00000	0.00000	21.16253	125.89254	65.00000	
114.91200	2.37137	0.00000	0.00000	22.23177	125.89254	65.00000	
114.95520	2.66073	0.00000	0.00000	23.24073	125.89254	65.00000	
114.99840	2.98538	0.00000	0.00000	24.13386	125.89254	65.00000	
115.04160	3.16228	0.00000	0.00000	24.93132	125.89254	65.00000	
115.08480	3.16228	0.00000	0.00000	25.59996	125.89254	65.00000	
115.12800	2.98538	0.00000	0.00000	26.12903	125.89254	65.00000	
115.17120	2.81838	0.00000	0.00000	26.52013	125.89254	65.00000	
115.21440	2.66073	0.00000	0.00000	26.79298	125.89254	65.00000	
115.25760	2.37137	0.00000	0.00000	26.95944	125.89254	65.00000	
115.30080	1.99526	0.00000	0.00000	27.04929	125.89254	65.00000	
115.34400	1.99526	0.00000	0.00000	27.08055	125.89254	65.00000	
115.38720	2.23872	0.00000	0.00000	27.09973	125.89254	65.00000	
115.43040	2.66073	0.00000	0.00000	27.13513	125.89254	65.00000	
115.47360	2.98538	0.00000	0.00000	27.18108	125.89254	65.00000	
115.51680	3.54813	0.00000	0.00000	27.23175	125.89254	65.00000	
115.56000	3.98107	0.00000	0.00000	27.27974	125.89254	65.00000	
115.60320	4.46684	0.00000	0.00000	27.31894	125.89254	65.00000	
115.64640	4.73151	0.00000	0.00000	27.35092	125.89254	65.00000	
115.68960	5.01187	0.00000	0.00000	27.37685	125.89254	65.00000	
115.73280	5.30884	0.00000	0.00000	27.39220	125.89254	65.00000	
115.77600	5.30884	0.00000	0.00000	27.40340	125.89254	65.00000	
115.81920	5.01187	0.00000	0.00000	27.41213	125.89254	65.00000	
115.86240	4.73151	0.00000	0.00000	27.41757	125.89254	65.00000	
115.90560	4.73151	0.00000	0.00000	27.42151	125.89254	65.00000	
115.94880	4.46684	0.00000	0.00000	27.42794	125.89254	65.00000	
115.99200	4.21697	0.00000	0.00000	27.44028	125.89254	65.00000	
116.03520	3.98107	0.00000	0.00000	27.45530	125.89254	65.00000	
116.07840	3.75837	0.00000	0.00000	27.47147	125.89254	65.00000	
116.12160	3.34965	0.00000	0.00000	27.48457	125.89254	65.00000	
116.16480	3.16228	0.00000	0.00000	27.49250	125.89254	65.00000	
116.20800	2.66073	0.00000	0.00000	27.49930	125.89254	65.00000	
116.25120	1.99526	0.00000	0.00000	27.50896	125.89254	65.00000	
116.29440	1.41254	0.00000	0.00000	27.51105	125.89254	65.00000	
116.33760	2.37137	0.00000	0.00000	27.50572	125.89254	65.00000	
116.38080	3.98107	0.00000	0.00000	27.48434	125.89254	65.00000	
116.42400	6.30957	0.00000	0.00000	27.45736	125.89254	65.00000	
116.46720	8.91251	0.00000	0.00000	27.42425	125.89254	65.00000	
116.51040	11.88502	0.00000	0.00000	27.38990	125.89254	65.00000	
116.55360	14.96236	0.00000	0.00000	27.36116	125.89254	65.00000	
116.59680	16.78804	0.00000	0.00000	27.33910	125.89254	65.00000	
116.64000	18.83649	0.00000	0.00000	27.31657	125.89254	65.00000	
116.68320	21.13489	0.00000	0.00000	27.29398	125.89254	65.00000	
116.72640	22.38721	0.00000	0.00000	27.27932	125.89254	65.00000	
116.76960	22.38721	0.00000	0.00000	27.27598	125.89254	65.00000	
116.81280	22.38721	0.00000	0.00000	27.28503	125.89254	65.00000	
116.85600	21.13489	0.00000	0.00000	27.29667	125.89254	65.00000	
116.89920	19.95262	0.00000	0.00000	27.31856	125.89254	65.00000	
116.94240	17.78279	0.00000	0.00000	27.34112	125.89254	65.00000	
116.98560	15.84893	0.00000	0.00000	27.37329	125.89254	65.00000	
117.02880	13.33521	0.00000	0.00000	27.40507	125.89254	65.00000	
117.07200	11.22018	0.00000	0.00000	27.44252	125.89254	65.00000	
117.11520	8.91251	0.00000	0.00000	27.47506	125.89254	65.00000	
117.15840	7.07946	0.00000	0.00000	27.50704	125.89254	65.00000	
117.20160	5.30884	0.00000	0.00000	27.53442	125.89254	65.00000	
117.24480	3.54813	0.00000	0.00000	27.55940	125.89254	65.00000	
117.28800	2.37137	0.00000	0.00000	27.58158	125.89254	65.00000	
117.33120	1.67880	0.00000	0.00000	27.59988	125.89254	65.00000	
117.37440	1.67880	0.00000	0.00000	27.61954	125.89254	65.00000	
117.41760	1.99526	0.00000	0.00000	27.64420	125.89254	65.00000	
117.46080	1.99526	0.00000	0.00000	27.67354	125.89254	65.00000	
117.50400	2.23872	0.00000	0.00000	27.71189	125.89254	65.00000	
117.54720	1.99526	0.00000	0.00000	27.75807	125.89254	65.00000	
117.59040	1.67880	0.00000	0.00000	27.81097	125.89254	65.00000	
117.63360	1.41254	0.00000	0.00000	27.86830	125.89254	65.00000	
117.67680	1.00000	0.00000	0.00000	27.92674	125.89254	65.00000	
117.72000	1.00000	0.00000	0.00000	27.98326	125.89254	65.00000	
117.76320	1.00000	0.00000	0.00000	28.04040	125.89254	65.00000	
117.80640	1.00000	0.00000	0.00000	28.09754	125.89254	65.00000	
117.84960	1.00000	0.00000	0.00000	28.15468	125.89254	65.00000	
117.89280	1.00000	0.00000	0.00000	28.20885	125.89254	65.00000	
117.93600	1.00000	0.00000	0.00000	28.25748	125.89254	65.00000	
117.97920	1.00000	0.00000	0.00000	28.29547	125.89254	65.00000	
118.02240	1.00000	0.00000	0.00000	28.32068	125.89254	65.00000	
118.06560	1.00000	0.00000	0.00000	28.33042	125.89254	65.00000	
118.10880	1.41254	0.00000	0.00000	28.32381	125.89254	65.00000	
118.15200	1.67880	0.00000	0.00000	28.30354	125.89254	65.00000	
118.19520	2.23872	0.00000	0.00000	28.27313	125.89254	65.00000	
118.23840	2.66073	0.00000	0.00000	28.23734	125.89254	65.00000	
118.28160	2.98538	0.00000	0.00000	28.20111	125.89254	65.00000	
118.32480	3.16228	0.00000	0.00000	28.16338	125.89254	65.00000	
118.36800	3.54813	0.00000	0.00000	28.11987	125.89254	65.00000	
118.41120	3.75837	0.00000	0.00000	28.07900	125.89254	65.00000	
118.45440	3.75837	0.00000	0.00000	28.04091	125.89254	65.00000	
118.49760	3.75837	0.00000	0.00000	28.01007	125.89254	65.00000	
118.54080	3.16228	0.00000	0.00000	27.98172	125.89254	65.00000	
118.58400	2.81838	0.00000	0.00000	27.96247	125.89254	65.00000	
118.62720	2.23872	0.00000	0.00000	27.94810	125.89254	65.00000	
118.67040	1.41254	0.00000	0.00000	27.94342	125.89254	65.00000	
118.71360	1.00000	0.00000	0.00000	27.93905	125.89254	65.00000	
118.75680	1.00000	0.00000	0.00000	27.92766	125.89254	65.00000	
118.80000	1.41254	0.00000	0.00000	27.91593	125.89254	65.00000	
118.84320	1.67880	0.00000	0.00000	27.90635	125.89254	65.00000	
118.88640	1.67880	0.00000	0.00000	27.89532	125.89254	65.00000	
118.92960	1.99526	0.00000	0.00000	27.88660	125.89254	65.00000	
118.97280	1.99526	0.00000	0.00000	27.87416	125.89254	65.00000	
119.01600	1.99526	0.00000	0.00000	27.86900	125.89254	65.00000	
119.05920	1.67880	0.00000	0.00000	27.86586	125.89254	65.00000	
119.10240	1.67880	0.00000	0.00000	27.87379	125.89254	65.00000	
119.14560	1.41254	0.00000	0.00000	27.89413	125.89254	65.00000	
119.18880	1.41254	0.00000	0.00000	27.93398	125.89254	65.00000	
119.23200	1.41254	0.00000	0.00000	27.98180	125.89254	65.00000	
119.27520	1.41254	0.00000	0.00000	28.04571	125.89254	65.00000	
119.31840	1.41254	0.00000	0.00000	28.11537	125.89254	65.00000	
119.36160	1.41254	0.00000	0.00000	28.18679	125.89254	65.00000	
119.40480	1.41254	0.00000	0.00000	28.25628	125.89254	65.00000	
119.44800	1.67880	0.00000	0.00000	28.32098	125.89254	65.00000	
119.49120	1.67880	0.00000	0.00000	28.37282	125.89254	65.00000	
119.53440	1.67880	0.00000	0.00000	28.41081	125.89254	65.00000	
119.57760	1.67880	0.00000	0.00000	28.43701	125.89254	65.00000	
119.62080	1.67880	0.00000	0.00000	28.44822	125.89254	65.00000	
119.66400	1.67880	0.00000	0.00000	28.44646	125.89254	65.00000	
119.70720	1.67880	0.00000	0.00000	28.44418	125.89254	65.00000	
119.75040	1.67880	0.00000	0.00000	28.44608	125.89254	65.00000	
119.79360	1.99526	0.00000	0.00000	28.44958	125.89254	65.00000	
119.83680	2.37137	0.00000	0.00000	28.45024	125.89254	65.00000	
119.88000	2.81838	0.00000	0.00000	28.44693	125.89254	65.00000	
119.92320	3.16228	0.00000	0.00000	28.44302	125.89254	65.00000	
119.96640	3.16228	0.00000	0.00000	28.43760	125.89254	65.00000	
120.00960	2.81838	0.00000	0.00000	28.43080	125.89254	65.00000	
120.05280	2.23872	0.00000	0.00000	28.41551	125.89254	65.00000	
120.09600	2.81838	0.00000	0.00000	28.38152	125.89254	65.00000	
120.13920	4.73151	0.00000	0.00000	28.32576	125.89254	65.00000	
120.18240	7.49894	0.00000	0.00000	28.25094	125.89254	65.00000	
120.22560	11.22018	0.00000	0.00000	28.17607	125.89254	65.00000	
120.26880	14.12538	0.00000	0.00000	28.10899	125.89254	65.00000	
120.31200	16.78804	0.00000	0.00000	28.05941	125.89254	65.00000	
120.35520	18.83649	0.00000	0.00000	28.01246	125.89254	65.00000	
120.39840	22.38721	0.00000	0.00000	27.98127	125.89254	65.00000	
120.44160	23.71374	0.00000	0.00000	27.95728	125.89254	65.00000	
120.48480	25.11886	0.00000	0.00000	27.93949	125.89254	65.00000	
120.52800	28.18383	28.18383	0.00000	27.90645	125.89254	65.00000	
120.57120	31.62278	31.62278	0.00000	27.86733	125.89254	65.00000	
120.61440	33.49654	33.49654	0.00000	27.81722	125.89254	65.00000	
120.65760	37.58374	37.58374	0.00000	27.75367	125.89254	65.00000	
120.70080	42.16965	42.16965	0.00000	27.65885	125.89254	65.00000	
120.74400	47.31513	47.31513	0.00000	27.56657	125.89254	65.00000	
120.78720	50.11872	50.11872	0.00000	27.50426	125.89254	65.00000	
120.83040	50.11872	50.11872	0.00000	27.48104	125.89254	65.00000	
120.87360	50.11872	50.11872	0.00000	27.50847	125.89254	65.00000	
120.91680	47.31513	47.31513	0.00000	27.55982	125.89254	65.00000	
120.96000	44.66836	44.66836	0.00000	27.65978	125.89254	65.00000	
121.00320	37.58374	37.58374	0.00000	27.78950	125.89254	65.00000	
121.04640	29.85383	29.85383	0.00000	27.94634	125.89254	65.00000	
121.08960	22.38721	0.00000	0.00000	28.09320	125.89254	65.00000	
121.13280	15.84893	0.00000	0.00000	28.22566	125.89254	65.00000	
121.17600	9.44061	0.00000	0.00000	28.32264	125.89254	65.00000	
121.21920	6.30957	0.00000	0.00000	28.37241	125.89254	65.00000	
121.26240	6.30957	0.00000	0.00000	28.36844	125.89254	65.00000	
121.30560	7.49894	0.00000	0.00000	28.33120	125.89254	65.00000	
121.34880	9.44061	0.00000	0.00000	28.26669	125.89254	65.00000	
121.39200	14.12538	0.00000	0.00000	28.15130	125.89254	65.00000	
121.43520	23.71374	0.00000	0.00000	27.97823	125.89254	65.00000	
121.47840	35.48134	35.48134	0.00000	27.73138	125.89254	65.00000	
121.52160	53.08844	53.08844	0.00000	27.44753	125.89254	65.00000	
121.56480	70.79458	70.79458	0.00000	27.10118	125.89254	65.00000	
121.60800	94.40609	94.40609	0.00000	26.73310	125.89254	65.00000	
121.65120	118.85022	118.85022	0.00000	26.40525	125.89254	65.00000	
121.69440	133.35214	133.35214	133.35214	26.14699	125.89254	65.00000	
121.73760	149.62357	149.62357	149.62357	25.94247	125.89254	65.00000	
121.78080	167.88040	167.88040	167.88040	25.84267	125.89254	65.00000	
121.82400	167.88040	167.88040	167.88040	25.86037	125.89254	65.00000	
121.86720	167.88040	167.88040	167.88040	26.06641	125.89254	65.00000	
121.91040	158.48932	158.48932	158.48932	26.37760	125.89254	65.00000	
121.95360	141.25375	141.25375	141.25375	26.77605	125.89254	65.00000	
121.99680	125.89254	125.89254	0.00000	27.22500	125.89254	65.00000	
122.04000	105.92537	105.92537	0.00000	27.68683	125.89254	65.00000	
122.08320	84.13951	84.13951	0.00000	28.16575	125.89254	65.00000	
122.12640	63.09573	63.09573	0.00000	28.61701	125.89254	65.00000	
122.16960	44.66836	44.66836	0.00000	29.01691	125.89254	65.00000	
122.21280	28.18383	0.00000	0.00000	29.34423	125.89254	65.00000	
122.25600	16.78804	0.00000	0.00000	29.60604	125.89254	65.00000	
122.29920	8.41395	0.00000	0.00000	29.76688	125.89254	65.00000	
122.34240	7.07946	0.00000	0.00000	29.83267	125.89254	65.00000	
122.38560	9.44061	0.00000	0.00000	29.82498	125.89254	65.00000	
122.42880	11.22018	0.00000	0.00000	29.79982	125.89254	65.00000	
122.47200	11.88502	0.00000	0.00000	29.79106	125.89254	65.00000	
122.51520	11.88502	0.00000	0.00000	29.80831	125.89254	65.00000	
122.55840	10.59254	0.00000	0.00000	29.84833	125.89254	65.00000	
122.60160	9.44061	0.00000	0.00000	29.90932	125.89254	65.00000	
122.64480	8.41395	0.00000	0.00000	29.99968	125.89254	65.00000	
122.68800	6.68344	0.00000	0.00000	30.11456	125.89254	65.00000	
122.73120	5.30884	0.00000	0.00000	30.26086	125.89254	65.00000	
122.77440	3.98107	0.00000	0.00000	30.41920	125.89254	65.00000	
122.81760	3.16228	0.00000	0.00000	30.59636	125.89254	65.00000	
122.86080	2.37137	0.00000	0.00000	30.78941	125.89254	65.00000	
122.90400	2.37137	0.00000	0.00000	30.97654	125.89254	65.00000	
122.94720	2.37137	0.00000	0.00000	31.14782	125.89254	65.00000	
122.99040	2.37137	0.00000	0.00000	31.30951	125.89254	65.00000	
123.03360	2.37137	0.00000	0.00000	31.45472	125.89254	65.00000	
123.07680	1.99526	0.00000	0.00000	31.57859	125.89254	65.00000	
123.12000	1.41254	0.00000	0.00000	31.68554	125.89254	65.00000	
123.16320	1.00000	0.00000	0.00000	31.76620	125.89254	65.00000	
123.20640	1.00000	0.00000	0.00000	31.82801	125.89254	65.00000	
123.24960	1.41254	0.00000	0.00000	31.86978	125.89254	65.00000	
123.29280	2.66073	0.00000	0.00000	31.90697	125.89254	65.00000	
123.33600	3.34965	0.00000	0.00000	31.93396	125.89254	65.00000	
123.37920	4.21697	0.00000	0.00000	31.95462	125.89254	65.00000	
123.42240	4.73151	0.00000	0.00000	31.95927	125.89254	65.00000	
123.46560	5.30884	0.00000	0.00000	31.95138	125.89254	65.00000	
123.50880	5.30884	0.00000	0.00000	31.92215	125.89254	65.00000	
123.55200	5.30884	0.00000	0.00000	31.86939	125.89254	65.00000	
123.59520	4.73151	0.00000	0.00000	31.79980	125.89254	65.00000	
123.63840	4.46684	0.00000	0.00000	31.71558	125.89254	65.00000	
123.68160	3.75837	0.00000	0.00000	31.61048	125.89254	65.00000	
123.72480	3.16228	0.00000	0.00000	31.49602	125.89254	65.00000	
123.76800	2.66073	0.00000	0.00000	31.38125	125.89254	65.00000	
123.81120	1.99526	0.00000	0.00000	31.26638	125.89254	65.00000	
123.85440	1.41254	0.00000	0.00000	31.16194	125.89254	65.00000	
123.89760	1.00000	0.00000	0.00000	31.06124	125.89254	65.00000	
123.94080	1.00000	0.00000	0.00000	30.96997	125.89254	65.00000	
123.98400	1.00000	0.00000	0.00000	30.88479	125.89254	65.00000	
124.02720	1.41254	0.00000	0.00000	30.81265	125.89254	65.00000	
124.07040	1.41254	0.00000	0.00000	30.74956	125.89254	65.00000	
124.11360	1.67880	0.00000	0.00000	30.70232	125.89254	65.00000	
124.15680	1.41254	0.00000	0.00000	30.66332	125.89254	65.00000	
124.20000	1.41254	0.00000	0.00000	30.63220	125.89254	65.00000	
124.24320	1.67880	0.00000	0.00000	30.60479	125.89254	65.00000	
124.28640	2.66073	0.00000	0.00000	30.57795	125.89254	65.00000	
124.32960	3.75837	0.00000	0.00000	30.55100	125.89254	65.00000	
124.37280	4.73151	0.00000	0.00000	30.52470	125.89254	65.00000	
124.41600	5.62341	0.00000	0.00000	30.49909	125.89254	65.00000	
124.45920	6.30957	0.00000	0.00000	30.47495	125.89254	65.00000	
124.50240	7.07946	0.00000	0.00000	30.45246	125.89254	65.00000	
124.54560	7.49894	0.00000	0.00000	30.43347	125.89254	65.00000	
124.58880	7.94328	0.00000	0.00000	30.41893	125.89254	65.00000	
124.63200	8.41395	0.00000	0.00000	30.40935	125.89254	65.00000	
124.67520	8.41395	0.00000	0.00000	30.40235	125.89254	65.00000	
124.71840	8.91251	0.00000	0.00000	30.40173	125.89254	65.00000	
124.76160	8.91251	0.00000	0.00000	30.40110	125.89254	65.00000	
124.80480	8.91251	0.00000	0.00000	30.40601	125.89254	65.00000	
124.84800	8.91251	0.00000	0.00000	30.41679	125.89254	65.00000	
124.89120	8.41395	0.00000	0.00000	30.43595	125.89254	65.00000	
124.93440	7.49894	0.00000	0.00000	30.46465	125.89254	65.00000	
124.97760	6.30957	0.00000	0.00000	30.50020	125.89254	65.00000	
125.02080	5.30884	0.00000	0.00000	30.53874	125.89254	65.00000	
125.06400	3.98107	0.00000	0.00000	30.57581	125.89254	65.00000	
125.10720	3.16228	0.00000	0.00000	30.60629	125.89254	65.00000	
125.15040	2.66073	0.00000	0.00000	30.62405	125.89254	65.00000	
125.19360	2.66073	0.00000	0.00000	30.62838	125.89254	65.00000	
125.23680	2.98538	0.00000	0.00000	30.62171	125.89254	65.00000	
125.28000	3.16228	0.00000	0.00000	30.61093	125.89254	65.00000	
125.32320	3.16228	0.00000	0.00000	30.59759	125.89254	65.00000	
125.36640	3.34965	0.00000	0.00000	30.58082	125.89254	65.00000	
125.40960	3.34965	0.00000	0.00000	30.56109	125.89254	65.00000	
125.45280	3.54813	0.00000	0.00000	30.53974	125.89254	65.00000	
125.49600	3.54813	0.00000	0.00000	30.51984	125.89254	65.00000	
125.53920	3.75837	0.00000	0.00000	30.50569	125.89254	65.00000	
125.58240	3.75837	0.00000	0.00000	30.49263	125.89254	65.00000	
125.62560	4.21697	0.00000	0.00000	30.48751	125.89254	65.00000	
125.66880	4.46684	0.00000	0.00000	30.48741	125.89254	65.00000	
125.71200	4.73151	0.00000	0.00000	30.49480	125.89254	65.00000	
125.75520	5.01187	0.00000	0.00000	30.50434	125.89254	65.00000	
125.79840	5.30884	0.00000	0.00000	30.51495	125.89254	65.00000	
125.84160	5.01187	0.00000	0.00000	30.53047	125.89254	65.00000	
125.88480	4.73151	0.00000	0.00000	30.55337	125.89254	65.00000	
125.92800	4.21697	0.00000	0.00000	30.57516	125.89254	65.00000	
125.97120	3.98107	0.00000	0.00000	30.59662	125.89254	65.00000	
126.01440	3.98107	0.00000	0.00000	30.61075	125.89254	65.00000	
126.05760	4.73151	0.00000	0.00000	30.61407	125.89254	65.00000	
126.10080	6.30957	0.00000	0.00000	30.60219	125.89254	65.00000	
126.14400	8.41395	0.00000	0.00000	30.59024	125.89254	65.00000	
126.18720	9.44061	0.00000	0.00000	30.57503	125.89254	65.00000	
126.23040	11.22018	0.00000	0.00000	30.56852	125.89254	65.00000	
126.27360	11.88502	0.00000	0.00000	30.56485	125.89254	65.00000	
126.31680	11.88502	0.00000	0.00000	30.57020	125.89254	65.00000	
126.36000	11.88502	0.00000	0.00000	30.58097	125.89254	65.00000	
126.40320	11.22018	0.00000	0.00000	30.59862	125.89254	65.00000	
126.44640	9.44061	0.00000	0.00000	30.62540	125.89254	65.00000	
126.48960	7.49894	0.00000	0.00000	30.66091	125.89254	65.00000	
126.53280	5.62341	0.00000	0.00000	30.70346	125.89254	65.00000	
126.57600	3.54813	0.00000	0.00000	30.74550	125.89254	65.00000	
126.61920	1.99526	0.00000	0.00000	30.77627	125.89254	65.00000	
126.66240	1.67880	0.00000	0.00000	30.78558	125.89254	65.00000	
126.70560	2.81838	0.00000	0.00000	30.77665	125.89254	65.00000	
126.74880	3.54813	0.00000	0.00000	30.75832	125.89254	65.00000	
126.79200	4.21697	0.00000	0.00000	30.74413	125.89254	65.00000	
126.83520	4.46684	0.00000	0.00000	30.73959	125.89254	65.00000	
126.87840	4.46684	0.00000	0.00000	30.74969	125.89254	65.00000	
126.92160	3.98107	0.00000	0.00000	30.77498	125.89254	65.00000	
126.96480	3.75837	0.00000	0.00000	30.81893	125.89254	65.00000	
127.00800	3.16228	0.00000	0.00000	30.87267	125.89254	65.00000	
127.05120	3.16228	0.00000	0.00000	30.94183	125.89254	65.00000	
127.09440	3.16228	0.00000	0.00000	31.00595	125.89254	65.00000	
127.13760	3.34965	0.00000	0.00000	31.05839	125.89254	65.00000	
127.18080	3.75837	0.00000	0.00000	31.08754	125.89254	65.00000	
127.22400	4.21697	0.00000	0.00000	31.08236	125.89254	65.00000	
127.26720	4.73151	0.00000	0.00000	31.05018	125.89254	65.00000	
127.31040	5.30884	0.00000	0.00000	30.98456	125.89254	65.00000	
127.35360	5.95662	0.00000	0.00000	30.89450	125.89254	65.00000	
127.39680	6.30957	0.00000	0.00000	30.76592	125.89254	65.00000	
127.44000	6.68344	0.00000	0.00000	30.62167	125.89254	65.00000	
127.48320	6.68344	0.00000	0.00000	30.46311	125.89254	65.00000	
127.52640	6.30957	0.00000	0.00000	30.28436	125.89254	65.00000	
127.56960	5.62341	0.00000	0.00000	30.08450	125.89254	65.00000	
127.61280	4.73151	0.00000	0.00000	29.87611	125.89254	65.00000	
127.65600	3.34965	0.00000	0.00000	29.64302	125.89254	65.00000	
127.69920	1.99526	0.00000	0.00000	29.37564	125.89254	65.00000	
127.74240	1.00000	0.00000	0.00000	29.05814	125.89254	65.00000	
127.78560	1.00000	0.00000	0.00000	28.70343	125.89254	65.00000	
127.82880	1.99526	0.00000	0.00000	28.33672	125.89254	65.00000	
127.87200	2.66073	0.00000	0.00000	27.96767	125.89254	65.00000	
127.91520	2.98538	0.00000	0.00000	27.62776	125.89254	65.00000	
127.95840	3.16228	0.00000	0.00000	27.31496	125.89254	65.00000	
128.00160	2.98538	0.00000	0.00000	27.05917	125.89254	65.00000	
128.04480	2.81838	0.00000	0.00000	26.86336	125.89254	65.00000	
128.08800	2.66073	0.00000	0.00000	26.72021	125.89254	65.00000	
128.13120	2.66073	0.00000	0.00000	26.62306	125.89254	65.00000	
128.17440	2.66073	0.00000	0.00000	26.56991	125.89254	65.00000	
128.21760	2.81838	0.00000	0.00000	26.53641	125.89254	65.00000	
128.26080	2.98538	0.00000	0.00000	26.49799	125.89254	65.00000	
128.30400	3.34965	0.00000	0.00000	26.44586	125.89254	65.00000	
128.34720	4.21697	0.00000	0.00000	26.36884	125.89254	65.00000	
128.39040	5.62341	0.00000	0.00000	26.24386	125.89254	65.00000	
128.43360	7.94328	0.00000	0.00000	26.03677	125.89254	65.00000	
128.47680	10.59254	0.00000	0.00000	25.73505	125.89254	65.00000	
128.52000	13.33521	0.00000	0.00000	25.29800	125.89254	65.00000	
128.56320	16.78804	0.00000	0.00000	24.73444	125.89254	65.00000	
128.60640	18.83649	0.00000	0.00000	24.00358	125.89254	65.00000	
128.64960	21.13489	0.00000	0.00000	23.11209	125.89254	65.00000	
128.69280	22.38721	22.38721	0.00000	22.13066	125.89254	65.00000	
128.73600	22.38721	22.38721	0.00000	21.04833	125.89254	65.00000	
128.77920	22.38721	22.38721	0.00000	19.85224	125.89254	65.00000	
128.82240	21.13489	21.13489	0.00000	18.67275	125.89254	65.00000	
128.86560	18.83649	18.83649	0.00000	17.51483	125.89254	65.00000	
128.90880	15.84893	0.00000	0.00000	16.43923	125.89254	65.00000	
128.95200	12.58925	0.00000	0.00000	15.49020	125.89254	65.00000	
128.99520	10.00000	0.00000	0.00000	14.65447	125.89254	65.00000	
129.03840	6.68344	0.00000	0.00000	13.95721	125.89254	65.00000	
129.08160	4.21697	0.00000	0.00000	13.41585	125.89254	65.00000	
129.12480	2.23872	0.00000	0.00000	13.00846	125.89254	65.00000	
129.16800	1.67880	0.00000	0.00000	12.71134	125.89254	65.00000	
129.21120	2.37137	0.00000	0.00000	12.51326	125.89254	65.00000	
129.25440	3.16228	0.00000	0.00000	12.38913	125.89254	65.00000	
129.29760	3.75837	0.00000	0.00000	12.32887	125.89254	65.00000	
129.34080	3.98107	0.00000	0.00000	12.28203	125.89254	65.00000	
129.38400	3.98107	0.00000	0.00000	12.22075	125.89254	65.00000	
129.42720	4.21697	0.00000	0.00000	12.14033	125.89254	65.00000	
129.47040	5.30884	0.00000	0.00000	12.03935	125.89254	65.00000	
129.51360	7.07946	0.00000	0.00000	11.92302	125.89254	65.00000	
129.55680	9.44061	0.00000	0.00000	11.79579	125.89254	65.00000	
129.60000	13.33521	13.33521	0.00000	11.66472	125.89254	65.00000	
129.64320	16.78804	16.78804	0.00000	11.52971	125.89254	65.00000	
129.68640	21.13489	21.13489	0.00000	11.41670	125.89254	65.00000	
129.72960	23.71374	23.71374	0.00000	11.31957	125.89254	65.00000	
129.77280	26.60725	26.60725	0.00000	11.23998	125.89254	65.00000	
129.81600	29.85383	29.85383	0.00000	11.18493	125.89254	65.00000	
129.85920	29.85383	29.85383	0.00000	11.16854	125.89254	65.00000	
129.90240	28.18383	28.18383	0.00000	11.18506	125.89254	65.00000	
129.94560	26.60725	26.60725	0.00000	11.22248	125.89254	65.00000	
129.98880	23.71374	23.71374	0.00000	11.27202	125.89254	65.00000	
130.03200	19.95262	19.95262	0.00000	11.33303	125.89254	65.00000	
130.07520	16.78804	16.78804	0.00000	11.40079	125.89254	65.00000	
130.11840	13.33521	13.33521	0.00000	11.46087	125.89254	65.00000	
130.16160	11.22018	0.00000	0.00000	11.51393	125.89254	65.00000	
130.20480	9.44061	0.00000	0.00000	11.54885	125.89254	65.00000	
130.24800	8.91251	0.00000	0.00000	11.56743	125.89254	65.00000	
130.29120	8.91251	0.00000	0.00000	11.56644	125.89254	65.00000	
130.33440	8.91251	0.00000	0.00000	11.55842	125.89254	65.00000	
130.37760	8.91251	0.00000	0.00000	11.54413	125.89254	65.00000	
130.42080	8.91251	0.00000	0.00000	11.53069	125.89254	65.00000	
130.46400	8.41395	0.00000	0.00000	11.52272	125.89254	65.00000	
130.50720	7.07946	0.00000	0.00000	11.52030	125.89254	65.00000	
130.55040	6.30957	0.00000	0.00000	11.51924	125.89254	65.00000	
130.59360	5.62341	0.00000	0.00000	11.51713	125.89254	65.00000	
130.63680	5.01187	0.00000	0.00000	11.51339	125.89254	65.00000	
130.68000	4.73151	0.00000	0.00000	11.50981	125.89254	65.00000	
130.72320	4.73151	0.00000	0.00000	11.50613	125.89254	65.00000	
130.76640	4.73151	0.00000	0.00000	11.50105	125.89254	65.00000	
130.80960	5.01187	0.00000	0.00000	11.50079	125.89254	65.00000	
130.85280	5.01187	0.00000	0.00000	11.50500	125.89254	65.00000	
130.89600	4.73151	0.00000	0.00000	11.51383	125.89254	65.00000	
130.93920	4.46684	0.00000	0.00000	11.52779	125.89254	65.00000	
130.98240	3.75837	0.00000	0.00000	11.54210	125.89254	65.00000	
131.02560	3.16228	0.00000	0.00000	11.55723	125.89254	65.00000	
131.06880	2.37137	0.00000	0.00000	11.56927	125.89254	65.00000	
131.11200	1.67880	0.00000	0.00000	11.57998	125.89254	65.00000	
131.15520	1.00000	0.00000	0.00000	11.58691	125.89254	65.00000	
131.19840	1.00000	0.00000	0.00000	11.58883	125.89254	65.00000	
131.24160	1.00000	0.00000	0.00000	11.58691	125.89254	65.00000	
131.28480	1.00000	0.00000	0.00000	11.57789	125.89254	65.00000	
131.32800	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.37120	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.41440	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.45760	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.50080	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.54400	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.58720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
131.63040	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
131.67360	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
131.71680	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
131.76000	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
131.80320	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
131.84640	2.23872	0.00000	0.00000	11.53913	125.89254	65.00000	
131.88960	2.37137	0.00000	0.00000	11.53318	125.89254	65.00000	
131.93280	2.81838	0.00000	0.00000	11.52900	125.89254	65.00000	
131.97600	2.81838	0.00000	0.00000	11.52456	125.89254	65.00000	
132.01920	2.98538	0.00000	0.00000	11.52336	125.89254	65.00000	
132.06240	2.98538	0.00000	0.00000	11.52336	125.89254	65.00000	
132.10560	2.81838	0.00000	0.00000	11.52570	125.89254	65.00000	
132.14880	2.66073	0.00000	0.00000	11.53109	125.89254	65.00000	
132.19200	2.23872	0.00000	0.00000	11.53704	125.89254	65.00000	
132.23520	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
132.27840	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
132.32160	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
132.36480	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
132.40800	1.00000	0.00000	0.00000	11.55920	125.89254	65.00000	
132.45120	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
132.49440	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
132.53760	1.67880	0.00000	0.00000	11.54834	125.89254	65.00000	
132.58080	2.23872	0.00000	0.00000	11.54141	125.89254	65.00000	
132.62400	2.37137	0.00000	0.00000	11.53318	125.89254	65.00000	
132.66720	2.81838	0.00000	0.00000	11.52651	125.89254	65.00000	
132.71040	3.16228	0.00000	0.00000	11.52080	125.89254	65.00000	
132.75360	3.16228	0.00000	0.00000	11.51553	125.89254	65.00000	
132.79680	3.54813	0.00000	0.00000	11.51123	125.89254	65.00000	
132.84000	3.75837	0.00000	0.00000	11.50531	125.89254	65.00000	
132.88320	3.98107	0.00000	0.00000	11.50048	125.89254	65.00000	
132.92640	4.21697	0.00000	0.00000	11.49537	125.89254	65.00000	
132.96960	4.46684	0.00000	0.00000	11.49186	125.89254	65.00000	
133.01280	4.46684	0.00000	0.00000	11.49005	125.89254	65.00000	
133.05600	4.46684	0.00000	0.00000	11.49005	125.89254	65.00000	
133.09920	4.46684	0.00000	0.00000	11.49186	125.89254	65.00000	
133.14240	4.21697	0.00000	0.00000	11.49537	125.89254	65.00000	
133.18560	3.98107	0.00000	0.00000	11.50343	125.89254	65.00000	
133.22880	3.34965	0.00000	0.00000	11.51353	125.89254	65.00000	
133.27200	2.81838	0.00000	0.00000	11.52612	125.89254	65.00000	
133.31520	2.23872	0.00000	0.00000	11.54011	125.89254	65.00000	
133.35840	1.41254	0.00000	0.00000	11.55324	125.89254	65.00000	
133.40160	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
133.44480	1.00000	0.00000	0.00000	11.56026	125.89254	65.00000	
133.48800	1.67880	0.00000	0.00000	11.55307	125.89254	65.00000	
133.53120	1.99526	0.00000	0.00000	11.54589	125.89254	65.00000	
133.57440	1.99526	0.00000	0.00000	11.54184	125.89254	65.00000	
133.61760	2.23872	0.00000	0.00000	11.54184	125.89254	65.00000	
133.66080	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
133.70400	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
133.74720	1.67880	0.00000	0.00000	11.54336	125.89254	65.00000	
133.79040	2.66073	0.00000	0.00000	11.52674	125.89254	65.00000	
133.83360	3.98107	0.00000	0.00000	11.49585	125.89254	65.00000	
133.87680	5.95662	0.00000	0.00000	11.45770	125.89254	65.00000	
133.92000	7.94328	0.00000	0.00000	11.41827	125.89254	65.00000	
133.96320	9.44061	0.00000	0.00000	11.38026	125.89254	65.00000	
134.00640	11.22018	0.00000	0.00000	11.35180	125.89254	65.00000	
134.04960	11.88502	11.88502	0.00000	11.32906	125.89254	65.00000	
134.09280	12.58925	12.58925	0.00000	11.31917	125.89254	65.00000	
134.13600	12.58925	12.58925	0.00000	11.31917	125.89254	65.00000	
134.17920	11.88502	11.88502	0.00000	11.32906	125.89254	65.00000	
134.22240	11.22018	0.00000	0.00000	11.35180	125.89254	65.00000	
134.26560	9.44061	0.00000	0.00000	11.38026	125.89254	65.00000	
134.30880	7.94328	0.00000	0.00000	11.41827	125.89254	65.00000	
134.35200	5.95662	0.00000	0.00000	11.45419	125.89254	65.00000	
134.39520	4.46684	0.00000	0.00000	11.48872	125.89254	65.00000	
134.43840	3.16228	0.00000	0.00000	11.51461	125.89254	65.00000	
134.48160	2.37137	0.00000	0.00000	11.53246	125.89254	65.00000	
134.52480	1.99526	0.00000	0.00000	11.54317	125.89254	65.00000	
134.56800	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
134.61120	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
134.65440	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
134.69760	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
134.74080	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
134.78400	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
134.82720	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
134.87040	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
134.91360	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
134.95680	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
135.00000	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
135.04320	2.23872	0.00000	0.00000	11.53833	125.89254	65.00000	
135.08640	2.23872	0.00000	0.00000	11.53833	125.89254	65.00000	
135.12960	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
135.17280	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
135.21600	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
135.25920	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
135.30240	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
135.34560	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
135.38880	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
135.43200	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
135.47520	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
135.51840	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
135.56160	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.60480	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.64800	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.69120	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.73440	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.77760	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.82080	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.86400	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.90720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.95040	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
135.99360	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.03680	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
136.08000	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.12320	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.16640	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.20960	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.25280	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.29600	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
136.33920	1.41254	0.00000	0.00000	11.55622	125.89254	65.00000	
136.38240	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
136.42560	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.46880	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
136.51200	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
136.55520	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.59840	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
136.64160	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
136.68480	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.72800	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.77120	1.67880	0.00000	0.00000	11.55046	125.89254	65.00000	
136.81440	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
136.85760	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
136.90080	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
136.94400	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
136.98720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
137.03040	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
137.07360	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
137.11680	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
137.16000	1.41254	0.00000	0.00000	11.55728	125.89254	65.00000	
137.20320	1.67880	0.00000	0.00000	11.55009	125.89254	65.00000	
137.24640	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
137.28960	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
137.33280	2.23872	0.00000	0.00000	11.53737	125.89254	65.00000	
137.37600	2.37137	0.00000	0.00000	11.53641	125.89254	65.00000	
137.41920	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.46240	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.50560	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.54880	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.59200	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.63520	2.37137	0.00000	0.00000	11.53545	125.89254	65.00000	
137.67840	2.37137	0.00000	0.00000	11.53641	125.89254	65.00000	
137.72160	2.23872	0.00000	0.00000	11.53737	125.89254	65.00000	
137.76480	2.23872	0.00000	0.00000	11.54008	125.89254	65.00000	
137.80800	1.99526	0.00000	0.00000	11.54413	125.89254	65.00000	
137.85120	1.67880	0.00000	0.00000	11.54817	125.89254	65.00000	
137.89440	1.67880	0.00000	0.00000	11.55238	125.89254	65.00000	
137.93760	1.41254	0.00000	0.00000	11.55430	125.89254	65.00000	
137.98080	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
138.02400	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
138.06720	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
138.11040	1.00000	0.00000	0.00000	11.56516	125.89254	65.00000	
138.15360	1.00000	0.00000	0.00000	11.56218	125.89254	65.00000	
138.19680	1.41254	0.00000	0.00000	11.55920	125.89254	65.00000	
138.24000	1.41254	0.00000	0.00000	11.55202	125.89254	65.00000	
138.28320	1.99526	0.00000	0.00000	11.52805	125.89254	65.00000	
